Orbital-enriched Flat-top Partition of Unity Method for the Schr\"odinger Eigenproblem

Quantum mechanical calculations require the repeated solution of a Schr\"odinger equation for the wavefunctions of the system. Recent work has shown that enriched finite element methods significantly reduce the degrees of freedom required to obtain accurate solutions. However, time to solution has been adversely affected by the need to solve a generalized eigenvalue problem and the ill-conditioning of associated systems matrices. In this work, we address both issues by proposing a stable and efficient orbital-enriched partition-of-unity method to solve the Schr\"odinger boundary-value problem in a parallelepiped unit cell subject to Bloch-periodic boundary conditions. In our proposed PUM, the three-dimensional domain is covered by overlapping patches, with a compactly-supported, non-negative weight function, that is identically equal to unity over some finite subset of its support associated with each patch. This so-called flat-top property provides a pathway to devise a stable approximation over the whole domain. On each patch, we use $p$-th degree orthogonal polynomials that ensure $p$-th order completeness, and in addition include eigenfunctions of the radial solution of the Schr\"odinger equation. Furthermore, we adopt a variational lumping approach to construct a block-diagonal overlap matrix that yields a standard eigenvalue problem and demonstrate accuracy, stability and efficiency of the method.

==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg1_incr_radius_l2_numenr1.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  256  1.776818399030325e+00  2.456365969326557e+00  2.467103406167226e+00  2.560530450141714e+00  1.870580910493111e+00  1.771568703588767e+00  1.818560506017238e+00  1.895219998429557e+00  2.225627309301190e+00  2.522704597735849e+00  2.136508025023154e+01 
 5.000000000000000e-01  256  1.776818399030325e+00  2.456365969326557e+00  2.467103406167226e+00  2.560530450141714e+00  1.870580910493111e+00  1.771568703588767e+00  1.818560506017238e+00  1.895219998429557e+00  2.225627309301190e+00  2.522704597735849e+00  2.136508025023154e+01 
 1.000000000000000e+00  256  1.776818399030325e+00  2.456365969326557e+00  2.467103406167226e+00  2.560530450141714e+00  1.870580910493111e+00  1.771568703588767e+00  1.818560506017238e+00  1.895219998429557e+00  2.225627309301190e+00  2.522704597735849e+00  2.136508025023154e+01 
 1.500000000000000e+00  264  9.641120128351499e-02  2.198789795610967e+00  2.424280654970425e+00  2.449548042158840e+00  9.215571724755229e-01  1.758811264879323e+00  1.786768642161663e+00  1.841053931677514e+00  2.141979652023002e+00  2.378740527103210e+00  1.799794088434399e+01 
 2.000000000000000e+00  264  9.641120128351499e-02  2.198789795610967e+00  2.424280654970425e+00  2.449548042158840e+00  9.215571724755229e-01  1.758811264879323e+00  1.786768642161663e+00  1.841053931677514e+00  2.141979652023002e+00  2.378740527103210e+00  1.799794088434399e+01 
 2.500000000000000e+00  288  1.680167320378345e-03  2.138400278084525e+00  2.306505429161426e+00  2.322906527123747e+00  7.430820046437339e-01  1.700787412987248e+00  1.735747461992450e+00  1.768202440872404e+00  2.089967002351021e+00  2.300390039115130e+00  1.710766876365207e+01 
 3.000000000000000e+00  296  7.879368263266073e-04  2.120994974895287e+00  2.279122028175342e+00  2.316299541423345e+00  6.956733071932828e-01  1.691977931545007e+00  1.726793752489981e+00  1.764285173152357e+00  2.080393655524966e+00  2.282244158349811e+00  1.695857245957571e+01 
 3.500000000000000e+00  312  3.588159520351297e-05  2.091582196236310e+00  2.250114083338572e+00  2.272051859296464e+00  6.428091392848760e-01  1.670756582285439e+00  1.694454776615185e+00  1.751884572559722e+00  2.054879703586561e+00  2.253084572183270e+00  1.668165336698161e+01 
 4.000000000000000e+00  320  2.286290582009798e-05  2.087344183117668e+00  2.244743732577431e+00  2.267628643968200e+00  6.357806634042158e-01  1.669436528504283e+00  1.690945764921941e+00  1.750003499567915e+00  2.049303788345349e+00  2.246219225593666e+00  1.664142889290650e+01 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg1_incr_radius_l2_numenr1_oddp.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  108  2.531082610916695e+00  2.616985613260484e+00  2.629332073262908e+00  2.751611781177175e+00  2.273776829911266e+00  2.133015704577555e+00  2.360628602122754e+00  2.411521531690739e+00  2.671586846459546e+00  3.120113440366416e+00  2.549965503374554e+01 
 5.000000000000000e-01  109  8.294951543362634e-01  2.385617475896851e+00  2.614834135601070e+00  2.660498791457603e+00  1.143470870870251e+00  2.057751935431669e+00  2.351757944019469e+00  2.410182632105959e+00  2.454320862405746e+00  2.784510165277713e+00  2.169243996740260e+01 
 1.000000000000000e+00  109  8.294951543362634e-01  2.385617475896851e+00  2.614834135601070e+00  2.660498791457603e+00  1.143470870870251e+00  2.057751935431669e+00  2.351757944019469e+00  2.410182632105959e+00  2.454320862405746e+00  2.784510165277713e+00  2.169243996740260e+01 
 1.500000000000000e+00  109  8.294951543362634e-01  2.385617475896851e+00  2.614834135601070e+00  2.660498791457603e+00  1.143470870870251e+00  2.057751935431669e+00  2.351757944019469e+00  2.410182632105959e+00  2.454320862405746e+00  2.784510165277713e+00  2.169243996740260e+01 
 2.000000000000000e+00  113  2.478772126633482e-01  2.288898520982214e+00  2.568144995788583e+00  2.619246440486382e+00  1.024944673400872e+00  2.047349247879297e+00  2.330752917771779e+00  2.394303313612911e+00  2.420127681075109e+00  2.780721797793464e+00  2.072236680145397e+01 
 2.500000000000000e+00  119  5.262593582678843e-02  2.270209109722830e+00  2.513043519568034e+00  2.560962764926380e+00  9.382828440663833e-01  2.022481848624748e+00  2.272481934039804e+00  2.355224034870993e+00  2.396465638080887e+00  2.763154233253625e+00  2.014493186298048e+01 
 3.000000000000000e+00  127  3.758345041993572e-03  2.222385210151256e+00  2.455529115980780e+00  2.486615954653967e+00  8.326912092418113e-01  1.991631941824277e+00  2.188235040344897e+00  2.238813714335432e+00  2.306185651283863e+00  2.679736712482707e+00  1.940558289534099e+01 
 3.500000000000000e+00  135  7.600403978447190e-05  2.182327306706950e+00  2.428803749546187e+00  2.461644356668048e+00  7.954663400107551e-01  1.977234391833476e+00  2.144735625534606e+00  2.177834209770059e+00  2.285729631298101e+00  2.657319764099749e+00  1.911101937142815e+01 
 4.000000000000000e+00  135  7.600403978447190e-05  2.182327306706950e+00  2.428803749546187e+00  2.461644356668048e+00  7.954663400107551e-01  1.977234391833476e+00  2.144735625534606e+00  2.177834209770059e+00  2.285729631298101e+00  2.657319764099749e+00  1.911101937142815e+01 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg1_incr_radius_l3_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  2048  8.345425930197310e-01  1.267189023217751e+00  1.281007843973733e+00  1.322914698269567e+00  1.162369291946248e+00  1.083103102315913e+00  1.203128963727381e+00  1.339342557973717e+00  1.464781269640524e+00  1.492487902218501e+00  1.245086724630307e+01 
 5.000000000000000e-01  2048  8.345425930197310e-01  1.267189023217751e+00  1.281007843973733e+00  1.322914698269567e+00  1.162369291946248e+00  1.083103102315913e+00  1.203128963727381e+00  1.339342557973717e+00  1.464781269640524e+00  1.492487902218501e+00  1.245086724630307e+01 
 1.000000000000000e+00  2056  6.036953768262565e-01  1.266845156338485e+00  1.280942292606901e+00  1.322812384490959e+00  8.747576629216820e-01  1.037431518760941e+00  1.182168181690090e+00  1.304864854707220e+00  1.434517994364190e+00  1.468912449502778e+00  1.177694787220951e+01 
 1.500000000000000e+00  2088  1.653475485150775e-01  1.238743350075732e+00  1.240789397129128e+00  1.282137561309103e+00  2.681207608824148e-01  1.009042431016388e+00  1.164721962397859e+00  1.300989242485811e+00  1.427271374242628e+00  1.463855167301557e+00  1.056101879535571e+01 
 2.000000000000000e+00  2160  9.921222299642984e-03  1.120079943961968e+00  1.151589078168314e+00  1.191384468017330e+00  2.194682502015122e-01  9.813540431074790e-01  1.145308351169507e+00  1.293243229996639e+00  1.413421800058822e+00  1.450449135128199e+00  9.976219522109417e+00 
 2.500000000000000e+00  2256  5.496343106914381e-04  1.062191023244604e+00  1.086555634348890e+00  1.109802927980794e+00  1.659505625809079e-01  9.507622813528664e-01  1.093249616316242e+00  1.285381789456042e+00  1.397060744839178e+00  1.433915200647978e+00  9.585419415078199e+00 
 3.000000000000000e+00  2384  2.886169033544661e-05  1.048309545299333e+00  1.067010066548334e+00  1.091718951339250e+00  1.401265313480302e-01  9.330037728499345e-01  1.060936149319171e+00  1.273876809365393e+00  1.383560814693405e+00  1.415526578854770e+00  9.414098081307962e+00 
 3.500000000000000e+00  2496  9.309986316985430e-06  1.046050359383730e+00  1.064856005765999e+00  1.089606345649277e+00  1.353767116154947e-01  9.289827472093464e-01  1.053314201936909e+00  1.268917227574865e+00  1.376378882284583e+00  1.404853929061934e+00  9.368345720468461e+00 
 4.000000000000000e+00  2552  8.957718863555897e-06  1.045945660398417e+00  1.064727908481552e+00  1.089480447495451e+00  1.350006319250892e-01  9.284097316647992e-01  1.052665639452264e+00  1.267835006715781e+00  1.375034917478258e+00  1.403583034812239e+00  9.362691936142721e+00 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg1_incr_radius_l3_numenr1_oddp.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  1372  9.915195201347089e-01  1.466733276006612e+00  1.466403407063663e+00  1.498398981055284e+00  1.293512128958227e+00  1.226069282611169e+00  1.367261124950200e+00  1.450856639039144e+00  1.615096886571138e+00  1.674148855178910e+00  1.405000010156906e+01 
 5.000000000000000e-01  1373  9.315556311913555e-01  1.466693047792457e+00  1.466386276381028e+00  1.498397145400691e+00  1.246348321991133e+00  1.213660172243213e+00  1.361598618937604e+00  1.448875909747446e+00  1.613791150166543e+00  1.673607794649105e+00  1.392091406850058e+01 
 1.000000000000000e+00  1379  7.734316116245177e-01  1.452772364299305e+00  1.461473184510822e+00  1.498010529114548e+00  1.066670228015694e+00  1.173360384380694e+00  1.339325698280398e+00  1.443930880502061e+00  1.609436963945266e+00  1.671708919229863e+00  1.349012076390317e+01 
 1.500000000000000e+00  1401  1.262322585430518e-01  1.441428179997355e+00  1.457325092310723e+00  1.495436781295611e+00  2.857524205891464e-01  1.136963113221313e+00  1.320211755960774e+00  1.437683065559832e+00  1.596903551118149e+00  1.660225196741586e+00  1.195816141533754e+01 
 2.000000000000000e+00  1445  1.691023012436510e-02  1.323303069113352e+00  1.345686947622079e+00  1.443789564717065e+00  2.704198439356313e-01  1.108356965795986e+00  1.291120032813586e+00  1.432307428151096e+00  1.585799733011888e+00  1.647244338752380e+00  1.146493815403744e+01 
 2.500000000000000e+00  1513  6.218665642094834e-04  1.235526020040940e+00  1.286939477738390e+00  1.333686546685712e+00  2.085388172188287e-01  1.077667578473664e+00  1.249832127730783e+00  1.420023438397730e+00  1.564516263490802e+00  1.631217151786564e+00  1.100856928812763e+01 
 3.000000000000000e+00  1595  4.794878658831436e-05  1.217289547266190e+00  1.259562912628704e+00  1.312462580379300e+00  1.789828192471925e-01  1.058511604598541e+00  1.210384254454420e+00  1.415117277534021e+00  1.553469291263452e+00  1.614085673363253e+00  1.081991390952167e+01 
 3.500000000000000e+00  1675  1.110998972819743e-05  1.214273434187633e+00  1.254963634156468e+00  1.306724228985909e+00  1.708422270018508e-01  1.052391589828316e+00  1.195605361490236e+00  1.409916684895775e+00  1.547451312055652e+00  1.605109104677517e+00  1.075728868726909e+01 
 4.000000000000000e+00  1707  1.068193659659045e-05  1.214130624327238e+00  1.254713349860713e+00  1.306523820125806e+00  1.703723079401664e-01  1.051595120819608e+00  1.195080240128991e+00  1.408978481599191e+00  1.546427818899583e+00  1.603328877272399e+00  1.075116132291030e+01 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg2_incr_radius_l2_numenr1.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  640  4.694857800351562e-01  8.749804636047873e-01  9.236027727311562e-01  9.697735167118924e-01  8.155502115339905e-01  7.199266963052748e-01  8.621329604077399e-01  9.080626496286497e-01  9.677146082174002e-01  9.710996035482176e-01  8.482329262724267e+00 
 5.000000000000000e-01  640  4.694857800351562e-01  8.749804636047873e-01  9.236027727311562e-01  9.697735167118924e-01  8.155502115339905e-01  7.199266963052748e-01  8.621329604077399e-01  9.080626496286497e-01  9.677146082174002e-01  9.710996035482176e-01  8.482329262724267e+00 
 1.000000000000000e+00  640  4.694857800351562e-01  8.749804636047873e-01  9.236027727311562e-01  9.697735167118924e-01  8.155502115339905e-01  7.199266963052748e-01  8.621329604077399e-01  9.080626496286497e-01  9.677146082174002e-01  9.710996035482176e-01  8.482329262724267e+00 
 1.500000000000000e+00  648  3.136148336203171e-02  8.732291738980926e-01  9.218468893455016e-01  9.671980881836544e-01  1.619322649952351e-01  6.533642868217093e-01  8.381093697632478e-01  8.865742369683813e-01  9.427737252504145e-01  9.482535183463734e-01  7.224643036934644e+00 
 2.000000000000000e+00  648  3.136148336203171e-02  8.732291738980926e-01  9.218468893455016e-01  9.671980881836544e-01  1.619322649952351e-01  6.533642868217093e-01  8.381093697632478e-01  8.865742369683813e-01  9.427737252504145e-01  9.482535183463734e-01  7.224643036934644e+00 
 2.500000000000000e+00  672  5.826811633573570e-04  8.086986589148237e-01  8.625093018302872e-01  9.141108925473289e-01  1.583421456403358e-01  6.260578543228412e-01  8.129691784237147e-01  8.857821744541061e-01  9.399177562756151e-01  9.461641295503853e-01  6.955134773122804e+00 
 3.000000000000000e+00  680  2.707098288121657e-04  8.034822739052574e-01  8.564305969392718e-01  9.138620573128695e-01  1.545859332210189e-01  6.258676068219522e-01  8.105278383215593e-01  8.857267882623381e-01  9.307421172717076e-01  9.459980559380246e-01  6.927493977822820e+00 
 3.500000000000000e+00  696  9.354938959482695e-06  8.000183629107509e-01  8.539060123951527e-01  9.067271459190649e-01  1.484362227078819e-01  6.241377052952890e-01  8.074101919857117e-01  8.800559848596752e-01  9.306423516383966e-01  9.380666730653593e-01  6.889410005716247e+00 
 4.000000000000000e+00  704  4.530104750877229e-06  7.997816848437305e-01  8.536129715654965e-01  9.063388652326663e-01  1.477190180158632e-01  6.240149281233407e-01  8.073151148122397e-01  8.784206233661216e-01  9.287773829936834e-01  9.361714639083936e-01  6.882156582966289e+00 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg2_incr_radius_l2_numenr1_oddp.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  270  7.242335466585139e-01  1.492934237637910e+00  1.541037389917622e+00  1.608518808295484e+00  1.019259052293147e+00  1.055445570830472e+00  1.246349716525716e+00  1.285400453467490e+00  1.330004282491820e+00  1.340436572314792e+00  1.264361963043297e+01 
 5.000000000000000e-01  271  3.475905650405871e-01  1.492257190197400e+00  1.540708917949096e+00  1.608425424460278e+00  2.914824856219760e-01  9.912360089440817e-01  1.246341369698668e+00  1.253408918268055e+00  1.330003313568353e+00  1.338613582850995e+00  1.144006777659949e+01 
 1.000000000000000e+00  271  3.475905650405871e-01  1.492257190197400e+00  1.540708917949096e+00  1.608425424460278e+00  2.914824856219760e-01  9.912360089440817e-01  1.246341369698668e+00  1.253408918268055e+00  1.330003313568353e+00  1.338613582850995e+00  1.144006777659949e+01 
 1.500000000000000e+00  271  3.475905650405871e-01  1.492257190197400e+00  1.540708917949096e+00  1.608425424460278e+00  2.914824856219760e-01  9.912360089440817e-01  1.246341369698668e+00  1.253408918268055e+00  1.330003313568353e+00  1.338613582850995e+00  1.144006777659949e+01 
 2.000000000000000e+00  275  1.099642210565408e-01  1.465770990727509e+00  1.525187653222558e+00  1.608369560865138e+00  1.849866887002138e-01  9.665721085125787e-01  1.234777052612801e+00  1.244768737788314e+00  1.329729447351567e+00  1.338422301457810e+00  1.100854876229504e+01 
 2.500000000000000e+00  281  2.414366249534261e-02  1.448919772320999e+00  1.507141948881785e+00  1.599431651362092e+00  1.751666620566230e-01  9.637757743633983e-01  1.211794429297449e+00  1.244661281921367e+00  1.326840523427736e+00  1.338249909461340e+00  1.084012561558814e+01 
 3.000000000000000e+00  289  1.930378982104131e-03  1.431974610585674e+00  1.490673529887677e+00  1.564476151808254e+00  1.684335782756723e-01  9.600240319531705e-01  1.205711631959917e+00  1.243768304705335e+00  1.326603432657651e+00  1.336381134480299e+00  1.072997678529576e+01 
 3.500000000000000e+00  297  9.319502319105055e-05  1.416669189815894e+00  1.474548855199970e+00  1.546522961320579e+00  1.540920767780423e-01  9.560589685473495e-01  1.202261687707614e+00  1.242815262976230e+00  1.324323288819529e+00  1.334666667833358e+00  1.065186576397538e+01 
 4.000000000000000e+00  297  9.319502319105055e-05  1.416669189815894e+00  1.474548855199970e+00  1.546522961320579e+00  1.540920767780423e-01  9.560589685473495e-01  1.202261687707614e+00  1.242815262976230e+00  1.324323288819529e+00  1.334666667833358e+00  1.065186576397538e+01 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg2_incr_radius_l3_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  5120  7.661360302181652e-02  1.366067598495468e-01  1.476554978852720e-01  1.607474377403975e-01  2.197872354059032e-01  1.446421917941922e-01  1.737709231196405e-01  2.063753897298790e-01  2.177642716339954e-01  2.222771752329404e-01  1.706240485413588e+00 
 5.000000000000000e-01  5120  7.661360302181652e-02  1.366067598495468e-01  1.476554978852720e-01  1.607474377403975e-01  2.197872354059032e-01  1.446421917941922e-01  1.737709231196405e-01  2.063753897298790e-01  2.177642716339954e-01  2.222771752329404e-01  1.706240485413588e+00 
 1.000000000000000e+00  5128  5.081357067514869e-02  1.366064823137165e-01  1.476553714532503e-01  1.607314928157177e-01  1.354611126793952e-01  1.377174731707296e-01  1.710284841462251e-01  2.058704411475603e-01  2.163063732154751e-01  2.192704959832279e-01  1.581461297600448e+00 
 1.500000000000000e+00  5160  1.453036281587128e-02  1.327805893327980e-01  1.431251682357253e-01  1.562542191928946e-01  4.131832811253511e-02  1.332902156827078e-01  1.681293119102438e-01  2.028290017131766e-01  2.115980714224446e-01  2.123505918703474e-01  1.416205860288752e+00 
 2.000000000000000e+00  5232  1.141576660575794e-03  1.218413536812535e-01  1.344844388605533e-01  1.484609002621209e-01  2.066458651173453e-02  1.257662447868642e-01  1.624042055249104e-01  2.011498111731429e-01  2.097185012526819e-01  2.100664020724372e-01  1.335698020786282e+00 
 2.500000000000000e+00  5328  6.955778756800868e-05  1.190792894750405e-01  1.310628615980156e-01  1.441476901950391e-01  1.962149978839833e-02  1.210073146084181e-01  1.568253027244069e-01  1.992041152251698e-01  2.074993687658717e-01  2.083848603056444e-01  1.306901860473584e+00 
 3.000000000000000e+00  5456  3.257927907895919e-06  1.187110053620506e-01  1.304538647990667e-01  1.435659489533236e-01  1.866894327399682e-02  1.199016133474675e-01  1.547820904852246e-01  1.980664454441925e-01  2.064956388378756e-01  2.069788723685140e-01  1.297627680799629e+00 
 3.500000000000000e+00  5568  8.824157511355679e-07  1.186748031950735e-01  1.304170343649780e-01  1.435267497171893e-01  1.849345275708836e-02  1.198028513692861e-01  1.546021933753234e-01  1.978125838184468e-01  2.062480408660126e-01  2.067432956117197e-01  1.296321887490869e+00 
 4.000000000000000e+00  5624  8.440385377284088e-07  1.186741412268466e-01  1.304161948163429e-01  1.435247201163934e-01  1.848090655869172e-02  1.197983633732660e-01  1.545941080936633e-01  1.978039551680375e-01  2.062227018927392e-01  2.067132465925721e-01  1.296229181877095e+00 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg2_incr_radius_l3_numenr1_oddp.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  3430  1.169565031198490e-01  2.059609720878308e-01  2.219208366194145e-01  2.398340021741530e-01  3.107087230709642e-01  2.102759101164038e-01  2.449102834725503e-01  2.938439993884510e-01  3.062198185232152e-01  3.100293075606741e-01  2.460660356133513e+00 
 5.000000000000000e-01  3431  1.148556753659049e-01  2.059609537292117e-01  2.219208334315148e-01  2.398340019868783e-01  3.039627270037342e-01  2.093802696926632e-01  2.446282178014307e-01  2.938439543419076e-01  3.062197713884702e-01  3.100292763237731e-01  2.450635681065499e+00 
 1.000000000000000e+00  3437  7.504750730756538e-02  2.059589553872647e-01  2.214351784227588e-01  2.382442296303058e-01  2.010207569649716e-01  2.026744502340572e-01  2.412530976916667e-01  2.938432452184472e-01  3.062190524372321e-01  3.100289455590624e-01  2.295725418853337e+00 
 1.500000000000000e+00  3459  1.582674944673546e-02  1.999676656518403e-01  2.203462853089664e-01  2.376542715633021e-01  3.997331608485788e-02  1.880130881635340e-01  2.340544920384806e-01  2.931986382312841e-01  3.045758061636585e-01  3.081388878437405e-01  2.041749200496405e+00 
 2.000000000000000e+00  3503  2.394224083110963e-03  1.844000059885826e-01  2.030068932060392e-01  2.292217620730086e-01  3.166755268626553e-02  1.796317467723672e-01  2.227568523732923e-01  2.928610531736640e-01  3.044070518227937e-01  3.080124566386957e-01  1.958359598817829e+00 
 2.500000000000000e+00  3571  9.439517623999194e-05  1.791389065070450e-01  1.990929451214978e-01  2.186229151093562e-01  2.977075355142511e-02  1.733018732261558e-01  2.159715717762554e-01  2.891476230808934e-01  3.012187236626229e-01  3.051228312919341e-01  1.911482538503435e+00 
 3.000000000000000e+00  3653  6.745192943746758e-06  1.786037825407418e-01  1.980030468207610e-01  2.177576996429971e-01  2.837150194584059e-02  1.709992157330600e-01  2.115550873909111e-01  2.876642166216117e-01  2.999011266572886e-01  3.040777768208385e-01  1.896940199367002e+00 
 3.500000000000000e+00  3733  1.258792115876872e-06  1.785636879299437e-01  1.979198334598684e-01  2.176256152759608e-01  2.803505684357543e-02  1.707761450514127e-01  2.109985268928014e-01  2.873165683040382e-01  2.994363177399670e-01  3.034601772448575e-01  1.894133187534546e+00 
 4.000000000000000e+00  3765  1.200054910555082e-06  1.785623397456297e-01  1.979177546379938e-01  2.176231812923044e-01  2.801483101135926e-02  1.707701764572773e-01  2.109916295525212e-01  2.872837941148552e-01  2.994043835568567e-01  3.034014109851226e-01  1.893970701408840e+00 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg3_incr_radius_l2_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  1280  1.270199069313227e-01  2.137387412482816e-01  2.281396205468851e-01  2.458834939473937e-01  3.447790435904949e-01  2.561419649707926e-01  2.815257941747387e-01  3.214743607722639e-01  3.424273047004880e-01  3.589270684198633e-01  2.720057299302528e+00 
 5.000000000000000e-01  1280  1.270199069313227e-01  2.137387412482816e-01  2.281396205468851e-01  2.458834939473937e-01  3.447790435904949e-01  2.561419649707926e-01  2.815257941747387e-01  3.214743607722639e-01  3.424273047004880e-01  3.589270684198633e-01  2.720057299302528e+00 
 1.000000000000000e+00  1280  1.270199069313227e-01  2.137387412482816e-01  2.281396205468851e-01  2.458834939473937e-01  3.447790435904949e-01  2.561419649707926e-01  2.815257941747387e-01  3.214743607722639e-01  3.424273047004880e-01  3.589270684198633e-01  2.720057299302528e+00 
 1.500000000000000e+00  1288  6.783025953953192e-03  2.091989839301878e-01  2.238180031576813e-01  2.413055022809436e-01  3.257864336695726e-02  2.329724322545506e-01  2.734675080605253e-01  3.198409239873037e-01  3.388295988057790e-01  3.536330175523672e-01  2.232427639350259e+00 
 2.000000000000000e+00  1288  6.783025953953192e-03  2.091989839301878e-01  2.238180031576813e-01  2.413055022809436e-01  3.257864336695726e-02  2.329724322545506e-01  2.734675080605253e-01  3.198409239873037e-01  3.388295988057790e-01  3.536330175523672e-01  2.232427639350259e+00 
 2.500000000000000e+00  1312  1.395516059146118e-04  1.920214126609796e-01  2.084866573838129e-01  2.276624874958375e-01  3.079474565440354e-02  2.263461179834518e-01  2.620161568115087e-01  3.193183213134692e-01  3.383824501466270e-01  3.531332510581724e-01  2.158301152114184e+00 
 3.000000000000000e+00  1320  6.562263583020922e-05  1.917105138709032e-01  2.080294938673073e-01  2.276511787277178e-01  3.051124771532554e-02  2.263205565170185e-01  2.614548969701369e-01  3.175751015279440e-01  3.383406361649419e-01  3.531166081343005e-01  2.154775856131437e+00 
 3.500000000000000e+00  1336  1.795617980526742e-06  1.915370808381431e-01  2.078844903703660e-01  2.270987522058232e-01  3.003813760597773e-02  2.258087569928886e-01  2.609814582952987e-01  3.174049668581080e-01  3.368606071065108e-01  3.519539676182675e-01  2.149570013509376e+00 
 4.000000000000000e+00  1344  5.007715486726738e-07  1.915007294020761e-01  2.078535413065969e-01  2.270687645157845e-01  2.996793191434599e-02  2.258040602593940e-01  2.609800929322637e-01  3.173327951516072e-01  3.367431932190332e-01  3.517926930023310e-01  2.149044302474987e+00 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg3_incr_radius_l2_numenr1_oddp.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  540  3.958826295494289e-01  4.111630280548773e-01  4.543672955894631e-01  4.978831308763696e-01  7.102842888836076e-01  5.889744954300857e-01  6.702268842618428e-01  8.025498263802522e-01  8.316191218353046e-01  8.371124016723821e-01  6.200063102533619e+00 
 5.000000000000000e-01  541  1.212676983109295e-01  4.111596688345709e-01  4.543663002821656e-01  4.978828972847498e-01  1.790736120737801e-01  5.102844499793981e-01  6.285741861653573e-01  8.025003201555334e-01  8.315599499089494e-01  8.370986235104827e-01  5.273767706505922e+00 
 1.000000000000000e+00  541  1.212676983109295e-01  4.111596688345709e-01  4.543663002821656e-01  4.978828972847498e-01  1.790736120737801e-01  5.102844499793981e-01  6.285741861653573e-01  8.025003201555334e-01  8.315599499089494e-01  8.370986235104827e-01  5.273767706505922e+00 
 1.500000000000000e+00  541  1.212676983109295e-01  4.111596688345709e-01  4.543663002821656e-01  4.978828972847498e-01  1.790736120737801e-01  5.102844499793981e-01  6.285741861653573e-01  8.025003201555334e-01  8.315599499089494e-01  8.370986235104827e-01  5.273767706505922e+00 
 2.000000000000000e+00  545  3.805293841153823e-02  3.749314999074924e-01  4.211035544571007e-01  4.978823977108546e-01  7.046431762905869e-02  5.049371510479670e-01  6.241072588018151e-01  8.024385455633629e-01  8.315531831893017e-01  8.370937605689790e-01  5.002564607287482e+00 
 2.500000000000000e+00  551  8.388131864266235e-03  3.649476509533249e-01  4.111217150010607e-01  4.691348686397463e-01  5.040285816513213e-02  5.042354613377791e-01  6.176860981626708e-01  8.022352241526027e-01  8.314671139539140e-01  8.370858330519362e-01  4.896704955282441e+00 
 3.000000000000000e+00  559  6.614081977751596e-04  3.572927373643706e-01  4.052494669372750e-01  4.562217456870381e-01  5.034414704080103e-02  4.999249891741773e-01  6.149121566564215e-01  8.022146194914601e-01  8.313817131288659e-01  8.370656231192106e-01  4.855268606797406e+00 
 3.500000000000000e+00  567  9.920511285255174e-05  3.544607364001671e-01  4.019198397779995e-01  4.523033055303456e-01  4.893778751843603e-02  4.996764363486488e-01  6.148110345651769e-01  8.016319682395929e-01  8.308138896543655e-01  8.364692608538979e-01  4.840925053775784e+00 
 4.000000000000000e+00  567  9.920511285255174e-05  3.544607364001671e-01  4.019198397779995e-01  4.523033055303456e-01  4.893778751843603e-02  4.996764363486488e-01  6.148110345651769e-01  8.016319682395929e-01  8.308138896543655e-01  8.364692608538979e-01  4.840925053775784e+00 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg3_incr_radius_l3_numenr1.dat <==
           r             dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  10240  4.788665956174221e-03  9.330377518268484e-03  1.029567067605264e-02  1.127210830679148e-02  2.151708416469433e-02  1.060282866334905e-02  1.316996018812322e-02  1.814212076279986e-02  1.662084089362925e-02  1.739153343428623e-02  1.331311905641712e-01 
 5.000000000000000e-01  10240  4.788665956174221e-03  9.330377518268484e-03  1.029567067605264e-02  1.127210830679148e-02  2.151708416469433e-02  1.060282866334905e-02  1.316996018812322e-02  1.814212076279986e-02  1.662084089362925e-02  1.739153343428623e-02  1.331311905641712e-01 
 1.000000000000000e+00  10248  3.023820143665645e-03  9.324043141629268e-03  1.029495570099392e-02  1.125983419483889e-02  1.239415701436930e-02  1.019899840361482e-02  1.308405959707670e-02  1.811854601336638e-02  1.618205648071780e-02  1.723010049780904e-02  1.211105711880904e-01 
 1.500000000000000e+00  10280  8.076366146241298e-04  8.941614385489238e-03  9.891255130276111e-03  1.097307283704207e-02  3.265839782821134e-03  9.435211448630021e-03  1.222318132409494e-02  1.801527012217896e-02  1.575595417975717e-02  1.700399228496541e-02  1.063130281098879e-01 
 2.000000000000000e+00  10352  7.527419049768724e-05  8.371621510975036e-03  9.480850575980693e-03  1.064042791595154e-02  1.248411891171530e-03  8.737762765498758e-03  1.162947703978112e-02  1.784819923026415e-02  1.557514196279475e-02  1.685989635457852e-02  1.004670634374953e-01 
 2.500000000000000e+00  10448  5.139285138788807e-06  8.259900013681598e-03  9.342307878067224e-03  1.045091181580649e-02  1.222170611893114e-03  8.544100627683626e-03  1.140983002375684e-02  1.776976571339084e-02  1.549565676761788e-02  1.677195537130172e-02  9.927173810834944e-02 
 3.000000000000000e+00  10576  2.535710272866254e-07  8.243691603992964e-03  9.314432446288379e-03  1.042648562975490e-02  1.205079349006377e-03  8.497754101489896e-03  1.134557368665412e-02  1.772373532571958e-02  1.545292091591954e-02  1.674070049913756e-02  9.895062712899971e-02 
 3.500000000000000e+00  10688  6.386103823530220e-08  8.242059452181039e-03  9.312562007721681e-03  1.042452201231825e-02  1.199239304878086e-03  8.492440625904152e-03  1.133848793684500e-02  1.771600007661878e-02  1.544560456329536e-02  1.673375549435918e-02  9.890473533516442e-02 
 4.000000000000000e+00  10744  6.064784585646521e-08  8.242022456320441e-03  9.312516563475093e-03  1.042442008334987e-02  1.198811357804752e-03  8.492229050228950e-03  1.133825574848135e-02  1.771526427577275e-02  1.544516099837279e-02  1.673297820729336e-02  9.890171938895165e-02 


==> Data/GaussianWell/Abs_Errors_Gaussian_Potential_Lumped_enriched_poldeg3_incr_radius_l3_numenr1_oddp.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  6860  9.281202616180373e-03  1.864878080358867e-02  2.118655447216655e-02  2.451303304748853e-02  3.959260176065738e-02  1.924286293318467e-02  2.123511307552484e-02  3.407113648268112e-02  3.565955496700490e-02  3.627530523557909e-02  2.597061453940661e-01 
 5.000000000000000e-01  6861  7.891475178490204e-03  1.864877462950565e-02  2.118655366397615e-02  2.451303301033692e-02  3.322331374672616e-02  1.893352590479136e-02  2.116303556310495e-02  3.407113613273438e-02  3.565954358805912e-02  3.627530100043619e-02  2.515656924181648e-01 
 1.000000000000000e+00  6867  6.257071135173042e-03  1.860702952345017e-02  2.118062077197980e-02  2.448182509157260e-02  2.484214253099926e-02  1.816232928611505e-02  2.093697089232283e-02  3.407111426061782e-02  3.565951991067107e-02  3.627529314838740e-02  2.404739165513021e-01 
 1.500000000000000e+00  6889  1.286212209554272e-03  1.815453550848689e-02  2.069597458728589e-02  2.366602180521538e-02  4.393855462612395e-03  1.720164841393146e-02  2.022847157768126e-02  3.385893010416652e-02  3.537255318885912e-02  3.594499980390364e-02  2.108032026617011e-01 
 2.000000000000000e+00  6933  1.976719786691561e-04  1.699466687338802e-02  1.944191039490173e-02  2.286986204108077e-02  2.569737423224305e-03  1.602293135424482e-02  1.882736597072565e-02  3.371072213385773e-02  3.521476616990893e-02  3.581657707078301e-02  2.016662114107852e-01 
 2.500000000000000e+00  7001  8.705134973752138e-06  1.668262594129644e-02  1.921984270831789e-02  2.233452784536549e-02  2.456722408238798e-03  1.559605368919215e-02  1.850879963157936e-02  3.349167029914479e-02  3.500522233088010e-02  3.563010992065530e-02  1.989342799096505e-01 
 3.000000000000000e+00  7083  6.675653176912988e-07  1.665231617670138e-02  1.916379491701425e-02  2.229895724020858e-02  2.420243471182859e-03  1.548416521905249e-02  1.831090264077062e-02  3.342246315413355e-02  3.494965936326389e-02  3.558981551547213e-02  1.982929852631266e-01 
 3.500000000000000e+00  7163  1.179960209540809e-07  1.665033986046449e-02  1.915836043271346e-02  2.229122894775015e-02  2.407277105381356e-03  1.546974911467025e-02  1.828231790939405e-02  3.341080746545799e-02  3.493590869111896e-02  3.556452810295796e-02  1.981706356259387e-01 
 4.000000000000000e+00  7195  1.114995935580509e-07  1.665026515552981e-02  1.915821219420710e-02  2.229105177432178e-02  2.406367820215971e-03  1.546909761412518e-02  1.828218086646860e-02  3.340995835174621e-02  3.493489703544950e-02  3.556198137484867e-02  1.981641236865173e-01 


==> Data/GaussianWell/Abs_errors_Gaussian_Potential_Lumped_poldeg1.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  256   1.776818399030325e+00            -            2.456365969326557e+00            -            2.467103406167226e+00            -            2.560530450141714e+00            -            1.870580910493111e+00            -            1.771568703588767e+00            -            1.818560506017238e+00            -            1.895219998429557e+00            -            2.225627309301190e+00            -            2.522704597735849e+00            -            2.136508025023154e+01            -           
 2048   8.345425930197310e-01  3.634128830085756e-01  1.267189023217751e+00  3.182979258721310e-01  1.281007843973733e+00  3.151796254285171e-01  1.322914698269567e+00  3.175742254878447e-01  1.162369291946248e+00  2.288059583735148e-01  1.083103102315913e+00  2.366189446929277e-01  1.203128963727381e+00  1.986685444541112e-01  1.339342557973717e+00  1.669467757608161e-01  1.464781269640524e+00  2.011755930323985e-01  1.492487902218501e+00  2.524173476448147e-01  1.245086724630307e+01  2.596695004873812e-01 
 16384  3.075947472010387e-01  4.799849388381900e-01  5.041799876963857e-01  4.432069945470542e-01  5.190694360745245e-01  4.344266211274533e-01  5.391362287266914e-01  4.316660918904417e-01  5.851251456742654e-01  3.300837901733832e-01  4.807146211005051e-01  3.906393308696661e-01  5.314467639279732e-01  3.929314023964245e-01  6.748229853704322e-01  3.296479933891118e-01  6.782294584498907e-01  3.702799650266972e-01  6.899236522402241e-01  3.710702039511395e-01  5.510243026461939e+00  3.920194599631151e-01 


==> Data/GaussianWell/Abs_errors_Gaussian_Potential_Lumped_poldeg2.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  640   4.694857800351562e-01            -            8.749804636047873e-01            -            9.236027727311562e-01            -            9.697735167118924e-01            -            8.155502115339905e-01            -            7.199266963052748e-01            -            8.621329604077399e-01            -            9.080626496286497e-01            -            9.677146082174002e-01            -            9.710996035482176e-01            -            8.482329262724267e+00            -           
 5120   7.661360302211406e-02  8.718029953055755e-01  1.366067598496032e-01  8.930739764548249e-01  1.476554978854172e-01  8.816791428801496e-01  1.607474377407190e-01  8.642840381417947e-01  2.197872354059609e-01  6.305553672692877e-01  1.446421917942811e-01  7.717871909346482e-01  1.737709231200268e-01  7.702412282569719e-01  2.063753897299145e-01  7.125069655572008e-01  2.177642716341757e-01  7.172714561724964e-01  2.222771752332096e-01  7.090864886609557e-01  1.706240485415425e+00  7.712131615766374e-01 
 40960  6.479945384976205e-03  1.187849003942481e+00  1.241321030895426e-02  1.153360232190679e+00  1.348330333272996e-02  1.150996392846671e+00  1.478622639741101e-02  1.147489976099327e+00  2.313993583151253e-02  1.082550277456473e+00  1.273721952112883e-02  1.168455387130440e+00  1.505207755203397e-02  1.176384055048334e+00  2.252913579584348e-02  1.065135686923697e+00  2.057797646514392e-02  1.134531415002020e+00  2.181006064664293e-02  1.116431374848308e+00  1.630090912363791e-01  1.129265556077955e+00 


==> Data/GaussianWell/Abs_errors_Gaussian_Potential_Lumped_poldeg3.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
 1280   1.270199069312943e-01            -            2.137387412483216e-01            -            2.281396205468571e-01            -            2.458834939473213e-01            -            3.447790435904310e-01            -            2.561419649707011e-01            -            2.815257941746960e-01            -            3.214743607722204e-01            -            3.424273047004684e-01            -            3.589270684198314e-01            -            2.720057299302148e+00            -           
 10240  4.788665956084515e-03  1.576429002385502e+00  9.330377518492305e-03  1.505923053973368e+00  1.029567067622006e-02  1.489935766922536e+00  1.127210830705083e-02  1.482381868914483e+00  2.151708416504783e-02  1.334039198008553e+00  1.060282866347606e-02  1.531474175659625e+00  1.316996018832839e-02  1.472648074172173e+00  1.814212076302724e-02  1.382429553992613e+00  1.662084089394811e-02  1.454910821984149e+00  1.739153343451449e-02  1.455744560048628e+00  1.331311905661963e-01  1.450905508631214e+00 
 81920  9.067572661347612e-05  1.907587863159801e+00  1.882974022016093e-04  1.876950151348976e+00  2.119702394569600e-04  1.867344092359355e+00  2.408534581990196e-04  1.849485976723146e+00  4.456216425980930e-04  1.864506491861180e+00  1.991238334762002e-04  1.911546494531554e+00  2.430979010163981e-04  1.919856579164210e+00  4.055192979333100e-04  1.827809577055567e+00  3.366987064572502e-04  1.875130461686134e+00  3.739342874589102e-04  1.846485522964688e+00  2.735792495425216e-03  1.868248664293334e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch110_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  378    1.242722763150628e-04            -             2.119289783923950e-03            -            1.857272726661030e-03            -            1.107626639190507e-03            -            1.492542574508837e-02            -            1.467450905394641e-02            -            1.029509637472836e-02            -            1.056340124985589e-02            -            7.463591648917411e-03            -            5.362400224357966e-03            -            6.849288572298562e-02            -           
  896    8.779709645767575e-05            -             1.387479378082812e-03            -            1.085294133401860e-03            -            6.766856189628356e-04            -            7.716792368651859e-03            -            7.277018142112457e-03            -            4.881698195489115e-03            -            3.233221051529345e-03            -            2.769814268488435e-03            -            2.140438242281384e-03            -            3.125623849545534e-02            -           
  4802   5.098829805261218e-06  1.695221035597790e+00   1.600900989244813e-04  1.286303480830366e+00  1.519938163503376e-04  1.170902444257491e+00  1.154498614686084e-04  1.053324139849961e+00  4.883802891568756e-04  1.644020615846595e+00  7.298890086926413e-04  1.369739757943337e+00  6.169441698840039e-04  1.232077400474411e+00  6.431343461734684e-04  9.618983504899572e-01  5.740016052087071e-04  9.374904395306716e-01  4.851585478919951e-04  8.841126148664493e-01  3.970140573553493e-03  1.229067948385299e+00 
  7168   2.609155933308571e-06  1.672476357943020e+00   8.985810931649851e-05  1.441620831807726e+00  8.828538110350337e-05  1.356148775077340e+00  5.949387188852739e-05  1.654949219722115e+00  2.969669685173315e-04  1.241838986694513e+00  3.390910440979056e-04  1.913716883710025e+00  3.274443120213633e-04  1.581302393795661e+00  3.626693526719293e-04  1.430031002885763e+00  3.315834493018421e-04  1.369846874407546e+00  2.904252381088490e-04  1.280921145303688e+00  2.188426882959504e-03  1.486837723799504e+00 
 47250   2.647191192917120e-07  1.213321239879346e+00   1.008426261650541e-05  1.159839686390280e+00  8.712074144767712e-06  1.228037297678996e+00  5.257862976559835e-06  1.286517778289885e+00  3.632851326562658e-05  1.114110218742570e+00  3.795558829411405e-05  1.161216313749134e+00  3.030563873496206e-05  1.262038086414303e+00  3.498073016050540e-05  1.240143167454266e+00  2.955900029055769e-05  1.281926997719991e+00  2.369297642745849e-05  1.328949524079416e+00  2.171413660256860e-04  1.225134066061373e+00 
 57344   2.010853044076555e-07  1.420031085073752e+00   7.792400367634400e-06  1.331644525000005e+00  6.635051875480968e-06  1.406619412349332e+00  4.160497820926423e-06  1.209045007767847e+00  2.853632495147806e-05  1.246930167582322e+00  3.084592212543313e-05  1.071257835878583e+00  2.344236311913050e-05  1.326282930198596e+00  2.645024614222891e-05  1.443746948316802e+00  2.319166289588281e-05  1.252974788857437e+00  1.866925255633589e-05  1.230793250662590e+00  1.699248071567183e-04  1.266388740106958e+00 
 417074  2.119934316979766e-08  1.133839422484514e+00   5.930466806525203e-07  1.298073289474293e+00  5.348155758255757e-07  1.269128905599423e+00  3.403708874749611e-07  1.261646956261427e+00  2.215534106397854e-06  1.288020458686021e+00  2.387703637474203e-06  1.289526431967294e+00  1.934927614133386e-06  1.257171949632121e+00  2.113846963691657e-06  1.273441069202411e+00  1.795304752416627e-06  1.289499012975691e+00  1.537596199252533e-06  1.258272031126030e+00  1.343194707459361e-05  1.278966773668254e+00 
 458752  2.217202199616963e-08  -4.710011997026452e-01  5.125051663057434e-07  1.532475676917600e+00  4.633590293678935e-07  1.505781150214310e+00  2.911974816832696e-07  1.638221498297457e+00  1.955441018886006e-06  1.311106276379590e+00  2.103850170076527e-06  1.328799911368573e+00  1.717055878369678e-06  1.254211960740748e+00  1.819350794018959e-06  1.575180192164868e+00  1.624302510272457e-06  1.050922737597903e+00  1.323011260989659e-06  1.578121293528552e+00  1.178790128264495e-05  1.370788893239620e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch110_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  378    1.239839310216428e-04            -             2.097407424838327e-03            -            1.857530285242603e-03            -            1.083348151593722e-03            -            1.492508728253172e-02            -            1.467438437922386e-02            -            1.029699581615073e-02            -            1.056309578936432e-02            -            7.463345551454115e-03            -            5.362427259049340e-03            -            6.844760587047105e-02            -           
  896    8.779623206534026e-05            -             1.387484928874194e-03            -            1.085295211930237e-03            -            6.766856535485033e-04            -            7.716789611004415e-03            -            7.277010242551452e-03            -            4.881664810532538e-03            -            3.233227801831440e-03            -            2.769820123399658e-03            -            2.140440328819437e-03            -            3.125621494455544e-02            -           
  4802   5.098618381493836e-06  1.695239870320925e+00   1.587367702984288e-04  1.291362593545358e+00  1.505925214178028e-04  1.176420025263252e+00  1.139366809046471e-04  1.061182819468144e+00  4.883801360633377e-04  1.644020589706798e+00  7.298887693463207e-04  1.369739306664566e+00  6.169437292786739e-04  1.232073752346952e+00  6.431343546071666e-04  9.618995862659022e-01  5.740016145487914e-04  9.374916889319151e-01  4.851585483436338e-04  8.841131949589515e-01  3.965871743183413e-03  1.229708303836287e+00 
  7168   2.609155757671289e-06  1.672373014706696e+00   8.985810936357197e-05  1.420428616803832e+00  8.828538159999511e-05  1.333027649769147e+00  5.949387202353051e-05  1.622014455695288e+00  2.969669659664831e-04  1.241838225619143e+00  3.390910457921059e-04  1.913716052649811e+00  3.274443188496790e-04  1.581300558952800e+00  3.626693545975002e-04  1.430031022366806e+00  3.315834471182555e-04  1.369846931465811e+00  2.904252354274384e-04  1.280921170675038e+00  2.188426886494454e-03  1.484152177642902e+00 
 47250   2.647179082604367e-07  1.213323630064358e+00   1.001451227500283e-05  1.163520187135999e+00  8.639852159486594e-06  1.232451506870791e+00  5.179951936717941e-06  1.294434145343087e+00  3.632851104828916e-05  1.114110246553230e+00  3.795558275410116e-05  1.161216393797194e+00  3.030563369232908e-05  1.262038185705513e+00  3.498072875585123e-05  1.240143191562813e+00  2.955899980383592e-05  1.281927002959488e+00  2.369297541671145e-05  1.328949541805067e+00  2.169214657463669e-04  1.225671348063400e+00 
 57344   2.010839945665310e-07  1.420041100231999e+00   7.792400164241542e-06  1.295796387734257e+00  6.635050825209987e-06  1.363625624527518e+00  4.160497032668076e-06  1.131940158097855e+00  2.853632453048149e-05  1.246929928537858e+00  3.084592350877102e-05  1.071256850383875e+00  2.344236140405798e-05  1.326282448670522e+00  2.645024409586583e-05  1.443747140509110e+00  2.319166177278120e-05  1.252974953931177e+00  1.866925037807832e-05  1.230793632945989e+00  1.699247977064999e-04  1.261155880156001e+00 
 417074  2.120637909719392e-08  1.133668898725905e+00   5.794755373322857e-07  1.309740305862727e+00  5.209094799951686e-07  1.282406593182721e+00  3.255594172024701e-07  1.284069491741590e+00  2.215522890924859e-06  1.288023002517133e+00  2.387691615091114e-06  1.289528992190406e+00  1.934916774803952e-06  1.257174736043434e+00  2.113840687378854e-06  1.273442526609431e+00  1.795302007945310e-06  1.289499759005048e+00  1.537592478673133e-06  1.258273191830414e+00  1.338960451136018e-05  1.280557998344987e+00 
 458752  2.217382033542492e-08  -4.683687202921619e-01  5.125003630368496e-07  1.289522989685613e+00  4.633545667154237e-07  1.229275804598335e+00  2.911945951034056e-07  1.171210546799860e+00  1.955442269885310e-06  1.311046410786793e+00  2.103854277901718e-06  1.328726547081239e+00  1.717056561822972e-06  1.254148966203269e+00  1.819347620557465e-06  1.575167332183546e+00  1.624297595093083e-06  1.050938458286328e+00  1.323007269071752e-06  1.578127567391882e+00  1.178788129863051e-05  1.337657234938109e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch110_numenr1_fixres12.dat <==
  dof             e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  135    1.650379662007984e-03            -            9.187314525684833e-01            -            9.850445587900203e-01            -            1.056232683429024e+00            -            3.845934968947371e-01            -            1.322119661899130e+00            -            1.429922601685501e+00            -            2.723639479368855e+00            -            2.752907508076431e+00            -            2.779369964735264e+00            -            1.435421178710946e+01            -           
  320    9.804066311180915e-04            -            8.335830128048030e-01            -            8.564925420892435e-01            -            9.287937230644325e-01            -            2.778842399363262e-01            -            6.917743038242858e-01            -            6.546370618682600e-01            -            1.958385571403037e+00            -            2.157121188652119e+00            -            2.316169224450907e+00            -            1.067582127472453e+01            -           
  1715   3.112258436024362e-04  6.834740347477305e-01  3.709993902627740e-01  4.821956367333726e-01  3.799378539026250e-01  4.841642729643660e-01  4.130742428012568e-01  4.826283486268496e-01  1.462453241566535e-01  3.823570407176676e-01  3.472350665912241e-01  4.105541640072427e-01  3.906490095648336e-01  3.075154454701005e-01  9.488862106598042e-01  4.315978053847375e-01  1.029442010765329e+00  4.406342395024543e-01  1.066905720608230e+00  4.617167898682750e-01  5.093686055156333e+00  4.407665414792918e-01 
  2560   2.323821297711692e-04  7.292559958128134e-01  3.034898750495825e-01  5.013856438453786e-01  3.101139056454336e-01  5.069170762937122e-01  3.352012495711496e-01  5.214660036438408e-01  1.277337883885648e-01  3.378411408214088e-01  2.816871069422175e-01  5.222369230667451e-01  3.248474301096897e-01  4.604506679994191e-01  7.769587967241485e-01  4.990126609461311e-01  8.412407204204251e-01  5.039872226487895e-01  8.678597162839301e-01  5.154538310115880e-01  4.169364971264905e+00  4.998525097304383e-01 
 16875   6.150179741148953e-05  7.048989368479214e-01  1.080227739353443e-01  5.477738596001702e-01  1.086689920746213e-01  5.560604147529573e-01  1.156002925754618e-01  5.645232495164337e-01  6.293170440239448e-02  3.753783471271883e-01  8.934175141011069e-02  6.089257432602422e-01  1.114552747758699e-01  5.672486492787454e-01  2.802065888466601e-01  5.408029073840133e-01  2.981289234933095e-01  5.500782362893032e-01  3.015867877467224e-01  5.604823926634582e-01  1.476004591057904e+00  5.506472572054180e-01 
 20480   5.389510542985754e-05  6.819014588556638e-01  9.633741273776941e-02  5.913023072190062e-01  9.682512128890686e-02  5.960265375065003e-01  1.028844470688441e-01  6.018731127278302e-01  5.768791996233746e-02  4.493558655504744e-01  7.896641351166966e-02  6.375846072744836e-01  9.869281525598472e-02  6.281067243151838e-01  2.505550923753055e-01  5.776824985968252e-01  2.661857245343038e-01  5.853441864034608e-01  2.688924432203730e-01  5.926505371290995e-01  1.317081285060919e+00  5.883860466468209e-01 
 148955  1.434205599726290e-05  6.671940850081651e-01  2.810344295597211e-02  6.208887604169362e-01  2.806527690115734e-02  6.241186397891451e-01  2.960049303585954e-02  6.278693309079237e-01  1.974437259204143e-02  5.403597086448079e-01  2.229709945646663e-02  6.373192811906379e-01  2.678251636250284e-02  6.573257952394739e-01  7.466658491339517e-02  6.101446103512074e-01  7.852230198725740e-02  6.152678122007964e-01  7.859896545408152e-02  6.198748843778462e-01  3.863953957147288e-01  6.180400400095255e-01 
 163840  1.346623825115856e-05  6.615548611707308e-01  2.643617779138685e-02  6.421119003032169e-01  2.639587384113895e-02  6.438627301592800e-01  2.783444335962315e-02  6.458720881625157e-01  1.864098483745424e-02  6.037609861338146e-01  2.097670346639591e-02  6.409096104061649e-01  2.512753381407551e-02  6.696871983712088e-01  7.028647739606564e-02  6.347057448707051e-01  7.389499073102890e-02  6.376917078994190e-01  7.394893498657584e-02  6.402755931767478e-01  3.635555864619953e-01  6.397005678100622e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch120_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  378    9.900431943155041e-05            -             1.169908966331956e-03            -            1.185559174203821e-03            -            7.312677542752333e-04            -            1.269580961155548e-02            -            1.222448772224016e-02            -            8.123792100291016e-03            -            7.257444450856632e-03            -            4.667006716137401e-03            -            3.632795406935951e-03            -            5.178707622225787e-02            -           
  896    7.406858402458916e-05            -             9.141144052655648e-04            -            7.063914896088264e-04            -            4.355405925782208e-04            -            6.846016627614748e-03            -            6.152844060343998e-03            -            4.022843303010948e-03            -            1.780511170754728e-03            -            1.525500661379908e-03            -            1.082698538724891e-03            -            2.354052943330487e-02            -           
  4802   3.875532917474445e-06  1.757341589407262e+00   9.305914513868530e-05  1.360886357216094e+00  8.899620611835246e-05  1.233927458436739e+00  7.010896764869656e-05  1.087971025888266e+00  3.618858427478777e-04  1.751257142675496e+00  5.377363298544324e-04  1.451770666271393e+00  4.351910925901592e-04  1.324693978091966e+00  3.410502443923491e-04  9.843813092128796e-01  3.027356423008776e-04  9.632906573505328e-01  2.500281541975014e-04  8.730027243353680e-01  2.484667157904852e-03  1.339362309375776e+00 
  7168   1.928542647133824e-06  1.742208465372290e+00   5.079979801747569e-05  1.511112530178016e+00  5.103020523611335e-05  1.388377701724609e+00  3.508935922225120e-05  1.727815385630775e+00  2.082883348255571e-04  1.378965287508535e+00  2.461651808753906e-04  1.950516538694373e+00  2.306964024922920e-04  1.584353172897984e+00  1.925986495403542e-04  1.426434418279876e+00  1.728602289268188e-04  1.398863601405578e+00  1.460584572603452e-04  1.341923133776055e+00  1.335515159041734e-03  1.549751943606900e+00 
 47250   1.825654234455243e-07  1.250068312401966e+00   5.493978715076508e-06  1.179451174563497e+00  4.761919082163502e-06  1.257680713256706e+00  2.888909581333365e-06  1.324098211498370e+00  2.481124671716017e-05  1.128219847636277e+00  2.513371379286866e-05  1.209969891172365e+00  1.972317003318125e-05  1.304101497739881e+00  1.667577575892309e-05  1.297389792488450e+00  1.414468322646911e-05  1.327346511158161e+00  1.082646954575495e-05  1.379773608103034e+00  1.246424318743777e-04  1.257604528484502e+00 
 57344   1.348051703597974e-07  1.566392879488365e+00   4.233343924298083e-06  1.346278688875046e+00  3.605893176494845e-06  1.436254658940960e+00  2.284739633928723e-06  1.211819169924355e+00  1.943445854424297e-05  1.261517094177711e+00  2.030501087313397e-05  1.101886767207717e+00  1.505284037506271e-05  1.395690413797620e+00  1.264064333783566e-05  1.430875822720377e+00  1.112752221832380e-05  1.239142592303729e+00  8.525983066220988e-06  1.233762839419480e+00  9.734524031301817e-05  1.276680710275065e+00 
 417074  3.005684279244747e-08  7.563469654054146e-01   3.226370774989107e-07  1.297361808472652e+00  3.006301239061315e-07  1.252116619204648e+00  1.844719679233719e-07  1.268277194491469e+00  1.469961891764626e-06  1.301187961019709e+00  1.522169372325521e-06  1.305683452154529e+00  1.213898952912018e-06  1.268891757830535e+00  9.777077352168817e-07  1.289924226703357e+00  8.453488820059363e-07  1.298978576718221e+00  7.032667839190765e-07  1.257505807700811e+00  7.510035946012295e-06  1.291215333716927e+00 
 458752  3.230046496938144e-08  -7.558449182300371e-01  2.753984182923830e-07  1.662107507536160e+00  2.565883256977486e-07  1.663141464769170e+00  1.650254000118423e-07  1.169581966688794e+00  1.295853477412123e-06  1.323591718623351e+00  1.336833073573018e-06  1.363133020992096e+00  1.076532382793260e-06  1.260863613214225e+00  8.555354042982799e-07  1.401457029762737e+00  7.549743874513126e-07  1.187089040854935e+00  5.947118464355583e-07  1.760274968442796e+00  6.579152252328413e-06  1.389393993083228e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch120_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  378    9.890386317290556e-05            -             1.158190362107625e-03            -            1.173369798630031e-03            -            7.181067786996564e-04            -            1.269570706853118e-02            -            1.222437110022812e-02            -            8.123858123511241e-03            -            7.257425577620769e-03            -            4.666994452053874e-03            -            3.632803397973561e-03            -            5.174973052253051e-02            -           
  896    7.406845520452343e-05            -             9.141151786900004e-04            -            7.063916260485748e-04            -            4.355405925071665e-04            -            6.846016237759933e-03            -            6.152842911171241e-03            -            4.022838498952463e-03            -            1.780512174435867e-03            -            1.525501562701592e-03            -            1.082698835034979e-03            -            2.354052607250168e-02            -           
  4802   3.875447865064885e-06  1.757353625659456e+00   9.210274194426660e-05  1.367040217511941e+00  8.800644947681846e-05  1.240589072249479e+00  6.904009377617371e-05  1.097122130080243e+00  3.618857776914730e-04  1.751257215835395e+00  5.377362361609350e-04  1.451770658805488e+00  4.351909225244199e-04  1.324693499542585e+00  3.410502448368824e-04  9.843816442048241e-01  3.027356447375951e-04  9.632910044860039e-01  2.500281539346005e-04  8.730028879766984e-01  2.481651712948008e-03  1.340085552942971e+00 
  7168   1.928543954532458e-06  1.742151988885345e+00   5.079979766442477e-05  1.485324489151677e+00  5.103020505670131e-05  1.360460081499904e+00  3.508935810625502e-05  1.689464165478493e+00  2.082883343512698e-04  1.378964844433045e+00  2.461651791354491e-04  1.950516121392496e+00  2.306964024088032e-04  1.584352198290132e+00  1.925986480317832e-04  1.426434441086357e+00  1.728602271260371e-04  1.398863647503487e+00  1.460584557655409e-04  1.341923156699012e+00  1.335515151595246e-03  1.546720564684799e+00 
 47250   1.825652240494691e-07  1.250069251041320e+00   5.444971892032413e-06  1.184202467840851e+00  4.711181532446318e-06  1.263360993095477e+00  2.834154521735854e-06  1.334245185720206e+00  2.481124428577175e-05  1.128219898393001e+00  2.513371498746864e-05  1.209969862220611e+00  1.972317129350643e-05  1.304101463663228e+00  1.667577529262942e-05  1.297389803162615e+00  1.414468384686174e-05  1.327346482376057e+00  1.082646932726306e-05  1.379773613377635e+00  1.244879322008785e-04  1.258262227797471e+00 
 57344   1.348040881143930e-07  1.566428703369083e+00   4.233343526394151e-06  1.300001286935387e+00  3.605893006852767e-06  1.380928653298730e+00  2.284739553992665e-06  1.112987112890717e+00  1.943445895546958e-05  1.261516478756711e+00  2.030501147354258e-05  1.101886859970419e+00  1.505284152614195e-05  1.395690348882920e+00  1.264064275607879e-05  1.430875916000012e+00  1.112752162280017e-05  1.239143095251743e+00  8.525982220231043e-06  1.233763247669982e+00  9.734523872495515e-05  1.270274739130768e+00 
 417074  3.005868176586546e-08  7.563120849877475e-01   3.100804568667570e-07  1.317368001121190e+00  2.879091445251447e-07  1.273906648988569e+00  1.844704766718053e-07  1.268281251016390e+00  1.469957741750960e-06  1.301189394535440e+00  1.522166053646856e-06  1.305684565856016e+00  1.213899217589187e-06  1.268891686481907e+00  9.777060174798180e-07  1.289925088957737e+00  8.453480662140578e-07  1.298979036107500e+00  7.032657705074996e-07  1.257506483935610e+00  7.484744262598042e-06  1.292915461212851e+00 
 458752  3.230520895236566e-08  -7.567444650800021e-01  2.754000782978494e-07  1.245268181907587e+00  2.565875081295133e-07  1.209237935764422e+00  1.650238350414668e-07  1.169596658407619e+00  1.295850648563857e-06  1.323584996948901e+00  1.336830430798130e-06  1.363130886124765e+00  1.076530633969952e-06  1.260882958226556e+00  8.555351973527081e-07  1.401441123454134e+00  7.549741853907221e-07  1.187081718799754e+00  5.947102392767079e-07  1.760288212164702e+00  6.579137544093783e-06  1.353999723455118e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch120_numenr1_fixres12.dat <==
  dof             e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  135    1.285669756532881e-03            -            5.825777787529449e-01            -            5.865891637722789e-01            -            6.288798951693422e-01            -            2.739552786261261e-01            -            7.607316317197026e-01            -            8.164655024406775e-01            -            1.587830076291118e+00            -            1.558769447130393e+00            -            1.584085224035966e+00            -            8.381169667695076e+00            -           
  320    7.828997088294987e-04            -            5.400295139484710e-01            -            5.417329271778311e-01            -            5.708857479333678e-01            -            2.371994328251814e-01            -            4.575059502708281e-01            -            4.891823437493996e-01            -            9.493149219503305e-01            -            1.024502422848623e+00            -            1.089139249524107e+00            -            5.900275409936967e+00            -           
  1715   2.542379960377428e-04  6.699440375932558e-01  2.318663492360469e-01  5.035971029666534e-01  2.291305964837269e-01  5.125427200472673e-01  2.398996292636997e-01  5.164069662762895e-01  1.242877761718977e-01  3.849674708878939e-01  2.200509964563229e-01  4.359720751881932e-01  2.794307807724938e-01  3.335506937590356e-01  5.007996314332406e-01  3.809366590558418e-01  5.283577940243425e-01  3.944305196833299e-01  5.326359671061027e-01  4.260689786746222e-01  2.886713758943905e+00  4.258161268197139e-01 
  2560   1.903153796125601e-04  7.228967564336620e-01  1.869646840712660e-01  5.373053151847597e-01  1.847634003142091e-01  5.372420615786674e-01  1.923996691844132e-01  5.507963366387331e-01  1.068627218115865e-01  3.770764121519412e-01  1.772047119083631e-01  5.405812285931957e-01  2.309218578864449e-01  4.759810375307563e-01  4.050909904520541e-01  5.294494675387076e-01  4.277643314603354e-01  5.272200385657363e-01  4.322749561044708e-01  5.211666957861860e-01  2.344437638572757e+00  5.194114114099818e-01 
 16875   5.089728815743655e-05  6.993608952632924e-01  6.190667002898254e-02  5.861048833385443e-01  6.046168345915293e-02  5.923485353762900e-01  6.228964215001920e-02  5.980295517530846e-01  4.503434275567741e-02  4.582181367372408e-01  5.680710062170613e-02  6.032604879631522e-01  7.527360556162943e-02  5.944078823047705e-01  1.397990902621502e-01  5.641588352061317e-01  1.456728561540599e-01  5.712133742089247e-01  1.451287125215148e-01  5.787601027820900e-01  7.924246008030487e-01  5.751874729498029e-01 
 20480   4.463177517188832e-05  6.784764035287166e-01  5.489529213790023e-02  6.208196037919248e-01  5.357361807464445e-02  6.247074574254889e-01  5.514985304712905e-02  6.287773106070063e-01  4.058229453447959e-02  5.376297903708774e-01  5.041093444637346e-02  6.169608574150184e-01  6.646555496342321e-02  6.427464012740793e-01  1.243441549797653e-01  6.050813050914362e-01  1.294432796266540e-01  6.100780545332565e-01  1.288474202400800e-01  6.145792396993409e-01  7.037570338256209e-01  6.128855759749413e-01 
 148955  1.183649653335728e-05  6.689151366461161e-01  1.538697256903232e-02  6.410186956056109e-01  1.494784423177853e-02  6.433285884263710e-01  1.531463670931155e-02  6.457252305614404e-01  1.245143542659699e-02  5.954534199997480e-01  1.446521361538755e-02  6.292028342470266e-01  1.793447601235698e-02  6.601965297913862e-01  3.554376890467026e-02  6.311315262191600e-01  3.677653975482098e-02  6.342029747533520e-01  3.641261276848207e-02  6.368897269190879e-01  1.992453364889677e-01  6.359737717306444e-01 
 163840  1.110925712999311e-05  6.657380376410056e-01  1.445787296267786e-02  6.539071914703284e-01  1.404366914159105e-02  6.550965853863656e-01  1.438661449555045e-02  6.563082029099925e-01  1.172397976245287e-02  6.320428667039188e-01  1.360627417900862e-02  6.427106858965638e-01  1.683051725936657e-02  6.670210739114311e-01  3.341501474609077e-02  6.484205123085541e-01  3.456853901777057e-02  6.500649058380542e-01  3.422181449303574e-02  6.514905192414442e-01  1.872654053146725e-01  6.510505414554720e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch130_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  378    2.766512003692734e-02            -             1.006404691620091e+00            -            1.005001482158470e+00            -            9.564065583532528e-01            -            1.656649780266769e+00            -            1.734503813660742e+00            -            1.774916488144761e+00            -            1.851240576810426e+00            -            1.859561240020504e+00            -            1.714211278775271e+00            -            1.358656102984721e+01            -           
  896    6.171655632014605e-05            -             4.017917403514306e-01            -            2.046773490350060e-01            -            1.564858419571844e-01            -            8.067987181330571e-01            -            8.917034872474257e-01            -            9.411711165281789e-01            -            1.006053012821968e+00            -            1.029136209966165e+00            -            1.020448571066574e+00            -            6.458204330550672e+00            -           
  4802   3.263425993438318e-06  1.751067269324765e+00   6.083185990091167e-05  5.239056093425673e+00  5.854461627619045e-05  4.860120790041720e+00  4.839069814144281e-05  4.813667629514947e+00  3.073963404007785e-04  4.689343260102572e+00  4.215699463259170e-04  4.560809635284881e+00  3.282682082130783e-04  4.741973235246236e+00  2.027112062519265e-04  5.068812788769050e+00  1.824335367417440e-04  5.145104098813666e+00  1.465971843939151e-04  5.270320859222640e+00  1.760007022639343e-03  4.888942835722013e+00 
  7168   1.655690867741200e-06  1.693881825535259e+00   3.295106186262942e-05  1.530452039008362e+00  3.369820169263349e-05  1.378813501917315e+00  2.445350691004933e-05  1.703804019757979e+00  1.760141086428746e-04  1.391866887375193e+00  2.070458644949369e-04  1.774976804015614e+00  1.788765560069017e-04  1.515586294197372e+00  1.175829963928621e-04  1.359575177102213e+00  1.052872963147600e-04  1.372194569316389e+00  8.630051618041534e-05  1.322667760005549e+00  9.638657993633615e-04  1.503069786773878e+00 
 47250   1.496333150718954e-07  1.274659452183605e+00   3.677463218831889e-06  1.162779779479689e+00  3.234986246436478e-06  1.242649016530990e+00  2.022811259383417e-06  1.321588211116228e+00  2.049241684654035e-05  1.140354026069278e+00  2.064556025205277e-05  1.222509429029652e+00  1.549471227590971e-05  1.297148911218392e+00  1.029940978147792e-05  1.291242073103429e+00  8.784710246345639e-06  1.317025038034841e+00  6.488884612299017e-06  1.372207698744405e+00  9.129058805257273e-05  1.249799507302581e+00 
 57344   1.077511486702321e-07  1.695955324309100e+00   2.836886382251436e-06  1.340367792348128e+00  2.447933182381234e-06  1.439866723745548e+00  1.607087544819308e-06  1.188255168869995e+00  1.601818656915555e-05  1.272264306348088e+00  1.652466843182765e-05  1.149938422147343e+00  1.186722223600611e-05  1.377568268772679e+00  7.865744250157292e-06  1.392292158340166e+00  6.958083353492128e-06  1.203976984273268e+00  5.126679972100590e-06  1.217011579734028e+00  7.136024306930722e-05  1.272143598874918e+00 
 417074  3.431922923624597e-08  5.766158646848101e-01   2.165756760597048e-07  1.296506531308036e+00  2.088028017155352e-07  1.240608166112726e+00  1.416575226009797e-07  1.224056084594005e+00  1.211831686109832e-06  1.301077339126218e+00  1.210914512217443e-06  1.317147691189102e+00  9.406819705404246e-07  1.277560804857331e+00  6.011057527288699e-07  1.295992067227768e+00  5.252085215623481e-07  1.302222506228437e+00  4.389399301807373e-07  1.238714151550977e+00  5.461399144479628e-06  1.295253392621506e+00 
 458752  3.519537350449298e-08  -2.646704122933820e-01  1.868280810057854e-07  1.551257176208359e+00  1.815480734634889e-07  1.468509422646802e+00  1.211391413846741e-07  1.642823447885124e+00  1.070626475030423e-06  1.300725635064039e+00  1.064902713565630e-06  1.349057126300295e+00  8.350799722833813e-07  1.250209968257493e+00  5.186170204396490e-07  1.549724299774778e+00  4.569417635380546e-07  1.461891083875704e+00  3.625808524532204e-07  2.006539794090819e+00  4.763068716329144e-06  1.436414393182700e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch130_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  378    2.766494388692875e-02            -             1.006404717922346e+00            -            1.005019542750548e+00            -            9.564204533429084e-01            -            1.656649773414768e+00            -            1.734503778008209e+00            -            1.774916430278409e+00            -            1.851240562713741e+00            -            1.859561185690908e+00            -            1.714211182418096e+00            -            1.358659257042687e+01            -           
  896    6.171654034115015e-05            -             4.017917621100873e-01            -            2.046773476554060e-01            -            1.564858425082907e-01            -            8.067987027886230e-01            -            8.917034908851562e-01            -            9.411711164494085e-01            -            1.006053012809914e+00            -            1.029136210739769e+00            -            1.020448571069408e+00            -            6.458204340475721e+00            -           
  4802   3.263396675778907e-06  1.751072466245603e+00   6.018877775870735e-05  5.245386507177703e+00  5.787857343086955e-05  4.866936105120223e+00  4.766966843261500e-05  4.822609656180139e+00  3.073963166499993e-04  4.689343294796283e+00  4.215699067358081e-04  4.560809693652701e+00  3.282681439857882e-04  4.741973351737615e+00  2.027112076361526e-04  5.068812784694502e+00  1.824335362687890e-04  5.145104100805618e+00  1.465971844405445e-04  5.270320859034832e+00  1.757976712010390e-03  4.889630360049761e+00 
  7168   1.655690766044771e-06  1.693859552810367e+00   3.295106183509589e-05  1.503922089156970e+00  3.369820104515142e-05  1.350251276325293e+00  2.445350669955104e-05  1.666328972457579e+00  1.760141084949929e-04  1.391866696598117e+00  2.070458649483520e-04  1.774976564119322e+00  1.788765547936499e-04  1.515585822716932e+00  1.175829957524854e-04  1.359575207743520e+00  1.052872962952200e-04  1.372194563308085e+00  8.630051612801282e-05  1.322667762315338e+00  9.638657967556696e-04  1.500188456423408e+00 
 47250   1.496330075401175e-07  1.274660509447527e+00   3.644631787036445e-06  1.167535164823693e+00  3.200986610885082e-06  1.248251643271635e+00  1.986083646432490e-06  1.331304677677454e+00  2.049241354873388e-05  1.140354110959391e+00  2.064556007930207e-05  1.222509434627929e+00  1.549471205031239e-05  1.297148915342321e+00  1.029940968866327e-05  1.291242074994102e+00  8.784709878195684e-06  1.317025060159072e+00  6.488884519928462e-06  1.372207705970940e+00  9.118702481458740e-05  1.250401406026586e+00 
 57344   1.077506739388667e-07  1.695967464780199e+00   2.836886308532627e-06  1.294050213791445e+00  2.447933132643243e-06  1.385296844322667e+00  1.607087568356036e-06  1.093616143014687e+00  1.601818719487724e-05  1.272263273417932e+00  1.652466854951129e-05  1.149938342147860e+00  1.186722260548834e-05  1.377568032767287e+00  7.865744171997591e-06  1.392292163118054e+00  6.958083388575176e-06  1.203976741781949e+00  5.126679824218883e-06  1.217011655194461e+00  7.136024342102587e-05  1.266281033571618e+00 
 417074  3.431810990939255e-08  5.766300819641298e-01   2.103053309276959e-07  1.311313324603429e+00  2.024016243495907e-07  1.256300315293604e+00  1.348610232376757e-07  1.248835677687580e+00  1.211831796243956e-06  1.301077313010266e+00  1.210915609561880e-06  1.317147238063773e+00  9.406824390545410e-07  1.277560569536197e+00  6.011053126364629e-07  1.295992431204826e+00  5.252078238981994e-07  1.302223178238561e+00  4.389393528647645e-07  1.238714799877168e+00  5.441932202643329e-06  1.297053030513807e+00 
 458752  3.519692670650443e-08  -2.654761730643365e-01  1.868263646009893e-07  1.242893765435424e+00  1.815478243294422e-07  1.141620020891204e+00  1.211386764232714e-07  1.126647924659492e+00  1.070626372001726e-06  1.300727599601478e+00  1.064903011549490e-06  1.349063702825402e+00  8.350792324307577e-07  1.250224499293051e+00  5.186166038839701e-07  1.549725045913293e+00  4.569412253019323e-07  1.461889504314794e+00  3.625796174411278e-07  2.006561746955220e+00  4.763062001700291e-06  1.398938645158202e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_stretch130_numenr1_fixres12.dat <==
  dof             e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  135    9.745449711144882e-04            -            3.265828942545661e-01            -            3.204417722917401e-01            -            3.320633718516568e-01            -            1.100441071160270e-01            -            6.027621312390385e-02            -            5.050350013822458e-02            -            1.394106898990315e-01            -            2.348188821118473e-01            -            2.722228420493842e-01            -            1.847338817807490e+00            -           
  320    6.428515423151371e-04            -            3.207458200327680e-01            -            3.361306586141666e-01            -            3.601799320783363e-01            -            1.943937714974782e-01            -            3.101785738856075e-01            -            3.647288415046899e-01            -            4.342254920079327e-01            -            4.782152476151533e-01            -            5.353690049163076e-01            -            3.334810193694750e+00            -           
  1715   2.249208350657561e-04  6.255275739835234e-01  1.622710882000296e-01  4.058621799754156e-01  1.577560631043111e-01  4.505770030264040e-01  1.619149850717130e-01  4.762388297913613e-01  1.061974700542021e-01  3.601194360286472e-01  1.624881716020785e-01  3.851112265358769e-01  2.144387376022445e-01  3.163659168592543e-01  3.201064619663727e-01  1.816188525984433e-01  3.316095630347404e-01  2.180678755741567e-01  3.295718688756848e-01  2.889850520717118e-01  1.946579330346438e+00  3.206617428728331e-01 
  2560   1.703944354498610e-04  6.930518550293184e-01  1.316249036392527e-01  5.225040547990345e-01  1.278583771895399e-01  5.245376094115819e-01  1.303434647027180e-01  5.414417467090099e-01  9.088385975207292e-02  3.887172348611293e-01  1.332336275497816e-01  4.955164967868141e-01  1.800756545299893e-01  4.359699568927685e-01  2.591831311208037e-01  5.270140305614369e-01  2.695116008398828e-01  5.175982032555747e-01  2.697779030116667e-01  4.997461698426365e-01  1.592662916771157e+00  5.009215009713832e-01 
 16875   4.646905330329965e-05  6.889975015447041e-01  4.332956461642690e-02  5.891959616412995e-01  4.152671191237722e-02  5.963362237100248e-01  4.179980335145395e-02  6.030680352723351e-01  3.631813838224263e-02  4.863996673507447e-01  4.520116517966555e-02  5.732137180030237e-01  6.043305487848727e-02  5.789722151828594e-01  9.009217598838548e-02  5.603388489281192e-01  9.240865035065182e-02  5.675978880166885e-01  9.115936481653542e-02  5.753393022431208e-01  5.423150985295280e-01  5.712698319143368e-01 
 20480   4.080525395711021e-05  6.713082451022579e-01  3.838428220596724e-02  6.259162601996391e-01  3.675767283918541e-02  6.300624286547925e-01  3.696745718594974e-02  6.345236030228251e-01  3.258594642270207e-02  5.600592763034647e-01  4.023054368683043e-02  6.016890503570304e-01  5.346989380613287e-02  6.322707553808959e-01  8.004986078227283e-02  6.104035309826167e-01  8.203810000721923e-02  6.148101789520614e-01  8.086961957232042e-02  6.186022009096936e-01  4.813941817625320e-01  6.154502965319177e-01 
 148955  1.087841445435167e-05  6.662803043133880e-01  1.068468464526484e-02  6.445114496130482e-01  1.018202680453362e-02  6.469740179577336e-01  1.018811799802366e-02  6.495407763994719e-01  9.756689738641633e-03  6.077667042877444e-01  1.166348999576350e-02  6.240126458824361e-01  1.464908310372337e-02  6.525269566134763e-01  2.267660498453994e-02  6.356812917631123e-01  2.311946319668756e-02  6.382984853002446e-01  2.268889274195240e-02  6.405431112058297e-01  1.356199316235802e-01  6.384603332316683e-01 
 163840  1.020955342956320e-05  6.662384201837032e-01  1.003760682658772e-02  6.559077579836476e-01  9.564227119947866e-03  6.571848573956935e-01  9.568765878920971e-03  6.584826314213330e-01  9.181599000758212e-03  6.378403676796210e-01  1.097150470822195e-02  6.421472615514335e-01  1.375378874921784e-02  6.621102441055405e-01  2.131234295327911e-02  6.514428690861888e-01  2.172576526545456e-02  6.527924299333275e-01  2.131876644056563e-02  6.539665472848961e-01  1.274445764963836e-01  6.527803283713804e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch110_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                     e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  540    3.260397982352004e-05            -             8.443674108606913e-04            -            6.954218606582963e-04            -            4.426876304508554e-04            -            3.984061022785923e-03            -             3.095292568948693e-03            -            2.044562737172129e-03            -            1.926764373659573e-03            -            1.855770803369516e-03            -            1.539082707669337e-03            -            1.646061509539720e-02            -           
  1280   2.314679948334231e-05            -             1.920329186897440e-04            -            1.798387411837687e-04            -            1.709329692403116e-04            -            1.721973559928536e-03            -             1.406870265027838e-03            -            9.958450735041424e-04            -            7.475543454806832e-04            -            7.091298725288020e-04            -            5.407711485636568e-04            -            6.688095693629492e-03            -           
  6860   1.090639207168564e-06  1.819756002019537e+00   1.649323586905282e-05  1.462143916258354e+00  1.652556879827571e-05  1.421899222575758e+00  1.550570732078427e-05  1.429589948588407e+00  7.714186437501880e-05  1.849828802983386e+00   8.356183724123056e-05  1.681830036127768e+00  5.903341417790031e-05  1.682992827171721e+00  7.016660798075947e-05  1.409261216080431e+00  7.637396478266112e-05  1.327337357671496e+00  6.908547117046027e-05  1.225633590923922e+00  4.849783109186490e-04  1.562965370948879e+00 
 10240   5.573385826185273e-07  1.675876349460919e+00   7.606816801786209e-06  1.931894169691781e+00  7.913449281637952e-06  1.838132188659113e+00  6.871968989408117e-06  2.031376248760308e+00  4.798118867643808e-05  1.185331979132113e+00   4.154576648884856e-05  1.744387051988349e+00  3.013957277486767e-05  1.678168691199517e+00  3.517187250912102e-05  1.724003691252738e+00  3.915033950008251e-05  1.668104045770098e+00  3.583140723506517e-05  1.638864669104032e+00  2.527697208378754e-04  1.626646931587135e+00 
 67500   4.785103424609360e-10  3.743850418254403e+00   5.018869777551060e-07  1.441503697986911e+00  5.144781356491990e-07  1.449320353571677e+00  4.653444771740567e-07  1.427718166804578e+00  3.383682599888971e-06  1.406197824769924e+00   2.460787980940182e-06  1.498714114141172e+00  1.476813927148157e-06  1.599273760048778e+00  1.410180198835320e-06  1.705634150223032e+00  1.829185614088402e-06  1.624507394268017e+00  1.593547295897224e-06  1.650662524963260e+00  1.363638571660886e-05  1.548253801287025e+00 
 81920   8.433572284971547e-09  -1.481956225140004e+01  3.249201516730693e-07  2.245663921748739e+00  3.374952242118923e-07  2.177519673016081e+00  2.976610034011173e-07  2.307782845935518e+00  2.564336068822115e-06  1.432039013528066e+00   1.877889353796292e-06  1.396236693657137e+00  1.102131452768162e-06  1.511454042946280e+00  1.021138257506493e-06  1.667219035989187e+00  1.356968152510518e-06  1.542324033149341e+00  1.177077079805855e-06  1.564586106142905e+00  1.005118316754761e-05  1.575551466255024e+00 
 595820  3.675146209580760e-08  -7.418410174049999e-01  4.760964911199039e-08  9.679207837173299e-01  6.173717093105324e-08  8.560977028757979e-01  6.226744275750207e-08  7.884891420541547e-01  2.394320186560606e-07  1.195036182460812e+00   1.245682010875271e-07  1.367330209146989e+00  1.122791148944202e-07  1.151103034505877e+00  4.667308095562817e-08  1.555041190293922e+00  7.444743577167401e-08  1.463018614947393e+00  7.779848409938950e-08  1.369153251278330e+00  8.100611310624117e-07  1.269197509523765e+00 
 655360  3.695815409265890e-08  -5.888212384729783e-02  3.517136581976388e-08  3.179166272193101e+00  4.944389830896512e-08  2.331303309816459e+00  5.039047801247420e-08  2.221996316545577e+00  2.554752733807675e-07  -6.809318325638773e-01  1.147828454506339e-07  8.589467423113408e-01  1.050662645774025e-07  6.971060195635952e-01  3.982972396343598e-08  1.664678292977736e+00  6.611733782690976e-08  1.245849574492505e+00  7.047707040186424e-08  1.037675424704418e+00  7.497961007629783e-07  8.116701413637000e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch110_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                     e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  540    3.238079971246144e-05            -             8.227666901685637e-04            -            6.956725281002107e-04            -            4.185836353309824e-04            -            3.983814106152117e-03            -             3.095205537834822e-03            -            2.045844650512052e-03            -            1.926549986557724e-03            -            1.855587102841394e-03            -            1.539125470608305e-03            -            1.641553050781752e-02            -           
  1280   2.314593081220728e-05            -             1.920379472504230e-04            -            1.798398521368760e-04            -            1.709329817622951e-04            -            1.721970737008416e-03            -             1.406862790637842e-03            -            9.958177101783150e-04            -            7.475586147442925e-04            -            7.091338930216295e-04            -            5.407725046366885e-04            -            6.688072962187874e-03            -           
  6860   1.090594880404083e-06  1.819757857021056e+00   1.513196270108708e-05  1.513469185669809e+00  1.511559647671135e-05  1.475023702498769e+00  1.398342490910309e-05  1.491141434883811e+00  7.714170456019076e-05  1.849829060511000e+00   8.356167181000629e-05  1.681828050810627e+00  5.903342882351836e-05  1.682976312293012e+00  7.016661725156581e-05  1.409264539093853e+00  7.637397267368229e-05  1.327340673206590e+00  6.908547338069226e-05  1.225635065548398e+00  4.806844474636307e-04  1.568260522333581e+00 
 10240   5.573384795898306e-07  1.675775352262169e+00   7.606816509575509e-06  1.716860916579467e+00  7.913449773688797e-06  1.615508439487712e+00  6.871969747468398e-06  1.773420458915393e+00  4.798118766258241e-05  1.185326860305273e+00   4.154576879100702e-05  1.744381971633232e+00  3.013957693376312e-05  1.678168966047293e+00  3.517187402835020e-05  1.724003913250905e+00  3.915033758961073e-05  1.668104425503944e+00  3.583140587792855e-05  1.638864843515788e+00  2.527697253924543e-04  1.604446988976493e+00 
 67500   4.751352644660756e-10  3.747603738777033e+00   4.320803554946906e-07  1.520918943457167e+00  4.421879844507259e-07  1.529613034941983e+00  3.872254343839643e-07  1.525166719141244e+00  3.383675676094100e-06  1.406198898624267e+00   2.460783180335824e-06  1.498715178001152e+00  1.476809130984691e-06  1.599275555355202e+00  1.410179483851692e-06  1.705634441983969e+00  1.829183550405844e-06  1.624507966643072e+00  1.593545506661798e-06  1.650663100268380e+00  1.341614543548530e-05  1.556888104668217e+00 
 81920   8.429242415175509e-09  -1.485346837702677e+01  3.249209648004125e-07  1.472142045228173e+00  3.374964023805660e-07  1.395446938478380e+00  2.976612569760562e-07  1.358624886310783e+00  2.564340614963356e-06  1.432019288539585e+00   1.877892775947743e-06  1.396217205658803e+00  1.102132734409622e-06  1.511431263154236e+00  1.021138049672743e-06  1.667217468530236e+00  1.356968665433556e-06  1.542316253867836e+00  1.177076199621041e-06  1.564584169164959e+00  1.005119841579472e-05  1.491445145598054e+00 
 595820  3.679743598716811e-08  -7.427298911747976e-01  3.754093880203868e-08  1.087670033808674e+00  5.156654481197620e-08  9.468229291002467e-01  5.168726691096026e-08  8.823448607742330e-01  2.393892670760067e-07  1.195127072157631e+00   1.245374607883321e-07  1.367455513154900e+00  1.122456874114164e-07  1.151253687472040e+00  4.662932484578164e-08  1.555513794072195e+00  7.440979343797949e-08  1.463273695078031e+00  7.776464361342050e-08  1.369372142527028e+00  7.789734901564316e-07  1.288920474670934e+00 
 655360  3.692376338015890e-08  -3.598225554327111e-02  3.520882341234710e-08  6.733643265168693e-01  4.947548504219412e-08  4.346195049451519e-01  5.042209716421553e-08  2.601886031719342e-01  2.555159768213855e-07  -6.844792933198051e-01  1.148210748702638e-07  8.528592643553344e-01  1.050899358645552e-07  6.916146099129459e-01  3.986145946655029e-08  1.646468581324601e+00  6.614413949890263e-08  1.236284521285281e+00  7.050701444910601e-08  1.028647684474386e+00  7.501222398786922e-07  3.962454833622974e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch110_numenr1_fixres12.dat <==
  dof             e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  297    4.648781652718537e-04            -            3.466379816563983e-01            -            3.384753323627905e-01            -            3.445773280920905e-01            -            1.399516795414688e-01            -            2.437810044318347e-01            -            3.475564025474971e-01            -            5.692561057062298e-01            -            6.483063085402674e-01            -            6.792121155706150e-01            -            3.658219136614463e+00            -           
  704    2.102376421204699e-04            -            1.437015842427627e-01            -            1.399983210124285e-01            -            1.452619661534413e-01            -            9.167660500026908e-02            -            1.278589690454073e-01            -            2.012446650825277e-01            -            3.906230788774607e-01            -            4.133829314027846e-01            -            4.121777327474763e-01            -            2.066136091206673e+00            -           
  3773   3.064304666811069e-05  1.147116043604923e+00  2.535934805536977e-02  1.033203752426122e+00  2.385050157347601e-02  1.054190643221341e+00  2.399808499356748e-02  1.072500561446516e+00  1.650412595514350e-02  1.021329783003129e+00  2.048747101957904e-02  1.090697321330873e+00  2.703887369053648e-02  1.195609471988602e+00  7.165545635757553e-02  1.010141740493513e+00  7.432329959932105e-02  1.022099986182679e+00  7.203267692513293e-02  1.039007370089410e+00  3.552804812163686e-01  1.048652779188840e+00 
  5632   1.901250625313544e-05  1.191502059064410e+00  1.543040720522670e-02  1.240176199677332e+00  1.474305621720795e-02  1.200798880789741e+00  1.497857283709969e-02  1.176635505295944e+00  1.044784010913924e-02  1.141342445450667e+00  1.298530859229574e-02  1.138296422142597e+00  1.702415009528657e-02  1.154891140701938e+00  4.398365285611128e-02  1.218318418928167e+00  4.593752266886586e-02  1.201071425504401e+00  4.507431834309950e-02  1.170279654291271e+00  2.206238414305801e-01  1.189354252763087e+00 
 37125   1.897477043710794e-06  1.222049054897789e+00  1.443965208097087e-03  1.256185426306770e+00  1.361905521585438e-03  1.263047278246300e+00  1.372382425103957e-03  1.267387608353119e+00  9.562717333730930e-04  1.267936947985867e+00  1.192868516838974e-03  1.266001058846351e+00  1.527577600681784e-03  1.278458216404277e+00  4.350073289420386e-03  1.226849864435851e+00  4.495943724002860e-03  1.232407815789387e+00  4.337675470865943e-03  1.241352104803715e+00  2.104056096701257e-02  1.246142090524541e+00 
 45056   1.473582357247594e-06  1.305828486545876e+00  1.120155152721125e-03  1.311494472143732e+00  1.058104011623318e-03  1.303646231707030e+00  1.067499024766771e-03  1.297569621892224e+00  7.430998559647684e-04  1.302641568757002e+00  9.271992241450810e-04  1.301278389632271e+00  1.187126328722421e-03  1.302310991333447e+00  3.388299860991761e-03  1.290518226105202e+00  3.501824160796474e-03  1.290658507417870e+00  3.378300236059673e-03  1.291042414994149e+00  1.637308143814664e-02  1.295419822916216e+00 
 327701  6.640476279962115e-08  1.562186283189188e+00  8.257814765144644e-05  1.314123262882928e+00  7.783257875271232e-05  1.315230224912542e+00  7.837743614302894e-05  1.316169611313306e+00  5.432801126126208e-05  1.318312911433061e+00  6.784735806109055e-05  1.317868162618349e+00  8.691972415686422e-05  1.317564677555453e+00  2.528458672386158e-04  1.307987819563942e+00  2.607885394736442e-04  1.309008857684031e+00  2.508414855619812e-04  1.310509390351457e+00  1.212425553063667e-03  1.311874630317745e+00 
 360448  5.279992643103526e-08  2.407017165330784e+00  7.276778005893547e-05  1.327842508357932e+00  6.860134655140016e-05  1.325491927769877e+00  6.909216365214021e-05  1.323883811393063e+00  4.788301501301717e-05  1.325819250279832e+00  5.979556282698084e-05  1.326342982105498e+00  7.661266031888658e-05  1.325226409804724e+00  2.229351817368830e-04  1.321828662887743e+00  2.299303402910624e-04  1.322190591390667e+00  2.211503143865201e-04  1.322664012300438e+00  1.068821164757594e-03  1.323588295395242e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch120_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                     e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  540    1.975156787192844e-05            -             4.963860048525781e-04            -            4.193286590155054e-04            -            2.637720726239579e-04            -            2.290317606067571e-03            -             1.862323686031342e-03            -            1.398387142832469e-03            -            1.125981821584521e-03            -            1.023444125336948e-03            -            8.450973860294475e-04            -            9.744790072243603e-03            -           
  1280   1.677593869064964e-05            -             1.148348382313813e-04            -            1.085559243598766e-04            -            1.043972310301733e-04            -            1.225279880968433e-03            -             1.016704253300027e-03            -            7.552647495332465e-04            -            3.516500950886403e-04            -            3.662535479631579e-04            -            2.891304108709747e-04            -            4.348846870033896e-03            -           
  6860   7.370827384001188e-07  1.861396596080498e+00   1.017164168226614e-05  1.443783001341955e+00  9.915034934415701e-06  1.425509690945088e+00  9.419223915063668e-06  1.432798779684971e+00  5.302957871178293e-05  1.870375349217788e+00   5.394405473380104e-05  1.749041710366560e+00  3.768327034148200e-05  1.785660909741224e+00  3.756053738568355e-05  1.332272796056504e+00  4.207703391578832e-05  1.288874626158350e+00  3.790589379448761e-05  1.210217956518074e+00  2.924433521513947e-04  1.607885910137121e+00 
 10240   4.014146648412265e-07  1.517009515610362e+00   4.482457297338982e-06  2.045542013309040e+00  4.631807904331708e-06  1.899940287241024e+00  4.163106659849092e-06  2.038200140096015e+00  3.275656928591886e-05  1.202579424614149e+00   2.844418485903333e-05  1.597636162407723e+00  1.996286016847648e-05  1.586000790588596e+00  1.822847856747245e-05  1.804741241839692e+00  2.093990962004355e-05  1.742025292438197e+00  1.948866806511518e-05  1.660716690476050e+00  1.534994570917547e-04  1.609044727807703e+00 
 67500   1.161975915486835e-08  1.878374773874782e+00   3.162575041848470e-07  1.405946222532400e+00  3.298355020220356e-07  1.401035156983101e+00  3.033254687423437e-07  1.388892991547451e+00  2.378518340062641e-06  1.390704027542386e+00   1.716103277260572e-06  1.488943088743390e+00  1.012847080872348e-06  1.580797132294244e+00  7.580758438763269e-07  1.686240938818978e+00  1.008122646251053e-06  1.608614521773420e+00  8.887220785958050e-07  1.637374774882157e+00  8.700187983379237e-06  1.522066421041111e+00 
 81920   1.989413411784824e-08  -2.777245209109930e+00  2.020804381608343e-07  2.313300303235750e+00  2.151448286191737e-07  2.206860962492581e+00  1.927585704386559e-07  2.341588144174646e+00  1.810175013883253e-06  1.410290626742418e+00   1.313644455880336e-06  1.380317147552964e+00  7.624125224481304e-07  1.466993427152619e+00  5.498071002918437e-07  1.659039918558292e+00  7.473530274637596e-07  1.545885267005187e+00  6.577596556311960e-07  1.554342839125344e+00  6.431241477145022e-06  1.560706339985017e+00 
 595820  4.232628603162425e-08  -3.804985003619554e-01  3.611910770473514e-08  8.677793334709005e-01  4.956322507965183e-08  7.398778665457872e-01  3.885936195047179e-08  8.071228333244964e-01  1.534176008455290e-07  1.243836737862855e+00   8.292842723633953e-08  1.392293623153052e+00  8.857393707373262e-08  1.084898229355394e+00  1.604316013370521e-08  1.781218123914556e+00  3.221407141040800e-08  1.584589015618620e+00  3.947684978911070e-08  1.417766170879544e+00  4.948694538597920e-07  1.292528354686609e+00 
 655360  4.250625496027283e-08  -4.454700637161139e-02  2.341615124024088e-08  4.550275963071510e+00  3.716615015747493e-08  3.022178746886522e+00  3.771943024588609e-08  3.125972967603126e-01  1.567588698847544e-07  -2.262050063406391e-01  7.477048091786287e-08  1.087233512682497e+00  8.353394864712982e-08  6.150859052426522e-01  1.218961243054650e-08  2.884091469298971e+00  2.723351055777812e-08  1.763380815872206e+00  3.496409028969083e-08  1.274518139574831e+00  4.452459876347348e-07  1.109411232361003e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch120_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                     e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  540    1.968027961640750e-05            -             4.847258042688374e-04            -            4.072189055994713e-04            -            2.507073719200115e-04            -            2.290143096560282e-03            -             1.862222893163068e-03            -            1.398419958930308e-03            -            1.125962041571338e-03            -            1.023427776195796e-03            -            8.451075913025186e-04            -            9.707615719126039e-03            -           
  1280   1.677581265213668e-05            -             1.148355394740008e-04            -            1.085560690428089e-04            -            1.043972197205534e-04            -            1.225279505570942e-03            -             1.016703227239013e-03            -            7.552608325216426e-04            -            3.516507645127120e-04            -            3.662541439206635e-04            -            2.891305967018809e-04            -            4.348843711348138e-03            -           
  6860   7.370655268346127e-07  1.861406030004844e+00   9.213735362667563e-06  1.502701033330539e+00  8.923445087738457e-06  1.488273899173056e+00  8.348290727600016e-06  1.504690827706180e+00  5.302942760243567e-05  1.870376864040758e+00   5.394391149460276e-05  1.749042690877802e+00  3.768322533836965e-05  1.785658531894035e+00  3.756053853543051e-05  1.332273911734433e+00  4.207703722158840e-05  1.288875548580038e+00  3.790589388819043e-05  1.210218337881686e+00  2.894225707841258e-04  1.614070183434052e+00 
 10240   4.014156482767817e-07  1.516945108480188e+00   4.482457533594442e-06  1.798637953437294e+00  4.631807617894168e-06  1.636905683374763e+00  4.163106068322264e-06  1.736908338541532e+00  3.275656869794474e-05  1.202572356154652e+00   2.844418384784220e-05  1.597629622666544e+00  1.996285915506490e-05  1.585997936122930e+00  1.822847753985002e-05  1.804741458979800e+00  2.093990938911716e-05  1.742025516089659e+00  1.948866768231028e-05  1.660716745680100e+00  1.534994531766642e-04  1.583125350250548e+00 
 67500   1.161901241886198e-08  1.878410151642677e+00   2.672398045078239e-07  1.495249489918322e+00  2.790902509097748e-07  1.489621687270134e+00  2.484910650579764e-07  1.494628809223394e+00  2.378520705281773e-06  1.390703490717705e+00   1.716104197413415e-06  1.488942785567376e+00  1.012848602321981e-06  1.580796308827439e+00  7.580769558757083e-07  1.686240131085718e+00  1.008123236445613e-06  1.608614205483830e+00  8.887226998766096e-07  1.637374393768368e+00  8.545598500830920e-06  1.531573264324351e+00 
 81920   1.989503339849819e-08  -2.777810601043015e+00  2.020806038061096e-07  1.443477724901978e+00  2.151445994691414e-07  1.344028585076997e+00  1.927587849337442e-07  1.311709124406478e+00  1.810173831717776e-06  1.410299135744778e+00   1.313645522582618e-06  1.380315722925881e+00  7.624123243843428e-07  1.467002527329475e+00  5.498071953269346e-07  1.659046601998920e+00  7.473522285472711e-07  1.545893811950642e+00  6.577590672129929e-07  1.554351070135128e+00  6.431239125248567e-06  1.468110933264217e+00 
 595820  4.233364170325160e-08  -3.805632961808693e-01  2.505699514543380e-08  1.052070557926176e+00  3.857844088628326e-08  8.661529620915722e-01  3.884912480600633e-08  8.072561812519198e-01  1.534062303854000e-07  1.243873762503342e+00   8.292780284691048e-08  1.392297827024388e+00  8.857846722776230e-08  1.084872322668818e+00  1.604496224771879e-08  1.781161602286521e+00  3.220805888659584e-08  1.584682550357810e+00  3.947292626094168e-08  1.417815812378467e+00  4.727893667677563e-07  1.315531963863831e+00 
 655360  4.250613705458761e-08  -4.269345320242911e-02  2.341988114551441e-08  7.094018150403746e-01  3.716649210616652e-08  3.914699985428232e-01  3.771894441229051e-08  3.099662670230945e-01  1.567529626100850e-07  -2.265875170334444e-01  7.475761387709667e-08  1.088961380871551e+00  8.353175307007632e-08  6.158988324203684e-01  1.218156908677770e-08  2.892200913628877e+00  2.723014347338903e-08  1.762719213838214e+00  3.496682232650983e-08  1.272654248698429e+00  4.452200421667385e-07  6.308010761647531e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch120_numenr1_fixres12.dat <==
  dof             e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  297    3.678620649492093e-04            -            2.270626684406905e-01            -            2.280731337180439e-01            -            1.948842840637282e-01            -            8.817991182550777e-02            -            1.325686507604917e-01            -            2.201749122943166e-01            -            4.253408521257573e-01            -            4.349525845534901e-01            -            4.277648203740894e-01            -            2.379369680221060e+00            -           
  704    1.698135263101808e-04            -            7.526732381260670e-02            -            7.652112752508300e-02            -            8.067197773656165e-02            -            7.724858975877646e-02            -            1.096127376637956e-01            -            1.819646141182041e-01            -            1.728477788381646e-01            -            1.890131224734986e-01            -            1.960226641822120e-01            -            1.159339749635208e+00            -           
  3773   2.052893269310907e-05  1.258521611014419e+00  1.415371609864735e-02  9.953667727723945e-01  1.312187129938147e-02  1.050295884333472e+00  1.291521831488840e-02  1.091215904519942e+00  1.039632861052819e-02  1.194614815912206e+00  1.290273264608066e-02  1.274394868457100e+00  1.660121383099566e-02  1.426178744316897e+00  3.816031207604453e-02  8.997931104305933e-01  3.873590048703823e-02  9.441296729588953e-01  3.694804269016805e-02  9.939662461053269e-01  1.939558649864637e-01  1.065001706612022e+00 
  5632   1.314915161487740e-05  1.112043125062974e+00  8.472841873663040e-03  1.280875422311888e+00  8.033375448567526e-03  1.224869545286248e+00  8.047299792353080e-03  1.180920120344732e+00  6.511937757491371e-03  1.167804428803161e+00  8.080578427333673e-03  1.168203858917168e+00  1.035645487300929e-02  1.177914848883598e+00  2.292374647791773e-02  1.272166984452219e+00  2.356363910472359e-02  1.240811900511309e+00  2.287153791987917e-02  1.197270077027196e+00  1.188745608265478e-01  1.222089170804591e+00 
 37125   1.174183882346469e-06  1.281021647992876e+00  7.740961504754118e-04  1.268900306776656e+00  7.259639568020226e-04  1.274698584994513e+00  7.227314079201186e-04  1.277983364272381e+00  5.747216809406375e-04  1.287237787059100e+00  7.144847366289397e-04  1.286257125321894e+00  9.024881425467868e-04  1.293973961532100e+00  2.262466668236929e-03  1.227959366272477e+00  2.291656865160974e-03  1.235760752587286e+00  2.180241874539135e-03  1.246380873293812e+00  1.115002566713486e-02  1.254955151657656e+00 
 45056   9.040343056376798e-07  1.350414729287595e+00  5.984627867472447e-04  1.329086057059965e+00  5.632918397702191e-04  1.310341501059098e+00  5.623034832957785e-04  1.296362451719459e+00  4.462226949661918e-04  1.307063040476559e+00  5.547780740338126e-04  1.306679397042827e+00  7.006657353469947e-04  1.307356772511738e+00  1.758590707172658e-03  1.301253401543426e+00  1.782047929124619e-03  1.299027043490671e+00  1.696683707730351e-03  1.295145039773697e+00  8.663950992488623e-03  1.302947667081543e+00 
 327701  2.090094741724613e-08  1.898539191625996e+00  4.390831714573551e-05  1.316533908527534e+00  4.126595077336148e-05  1.317289655195554e+00  4.114749487671432e-05  1.317853373206199e+00  3.238179230846683e-05  1.322058191766228e+00  4.024562250393160e-05  1.322232107328252e+00  5.089703295846348e-05  1.321556456353810e+00  1.311036502800178e-04  1.308479869320522e+00  1.325562451341966e-04  1.309604586213228e+00  1.257737964404093e-04  1.311335454262550e+00  6.393008033640513e-04  1.313656400177976e+00 
 360448  1.260120718882263e-08  5.312573404779992e+00  3.867406078228441e-05  1.332701855644750e+00  3.636570703280384e-05  1.327209345812454e+00  3.627456707322452e-05  1.323373765382181e+00  2.853662164969961e-05  1.327173219553483e+00  3.546263774190095e-05  1.328364759463462e+00  4.485584705671286e-05  1.326570723816826e+00  1.155824116825244e-04  1.322935468874811e+00  1.168612889212994e-04  1.323092356949972e+00  1.108804952405507e-04  1.323225118796021e+00  5.635062383859690e-04  1.324953850088009e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch130_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  540    6.318686885959883e-01            -             1.519968689742857e+00            -            1.516379679241804e+00            -            1.524271487027893e+00            -            2.199073929297001e+00            -            2.294759861192552e+00            -            2.294993788359580e+00            -            2.267624423015532e+00            -            2.232426792759400e+00            -            2.084831250206563e+00            -            1.856619858943917e+01            -           
  1280   2.077768427765381e-01            -             1.006518238192187e+00            -            9.281620681555995e-01            -            9.204862565713079e-01            -            1.604029556702769e+00            -            1.701133640133792e+00            -            1.744157992704025e+00            -            1.740395991435370e+00            -            1.670858659627838e+00            -            1.676647273566836e+00            -            1.320016651986626e+01            -           
  6860   5.686882327271547e-07  7.629426655471410e+00   6.832498685493960e-06  7.088385433025414e+00  6.503639284893836e-06  7.069493025152360e+00  6.470115548662392e-06  7.067624870166867e+00  4.363209669522305e-05  6.261579628074728e+00  3.936513652380569e-05  6.357888810652752e+00  2.673950899634292e-05  6.603125752300329e+00  2.055342969109475e-05  6.758562838552042e+00  1.246744747725170e-02  2.917461110909453e+00  1.418255470974561e-02  2.842747258043302e+00  2.649933707333929e-02  3.699481644940129e+00 
 10240   3.347817769672190e-07  1.322668886142595e+00   3.024195670331409e-06  2.034590938727335e+00  3.102412311495328e-06  1.847710169574061e+00  3.072296889783388e-06  1.859159603929875e+00  2.768661847030174e-05  1.135422975727947e+00  2.293581698653568e-05  1.348448992471800e+00  1.511332854242653e-05  1.424297210159401e+00  1.030162411508329e-05  1.724254360724467e+00  1.241644598115599e-05  1.725400623308609e+01  1.160350292783718e-05  1.774479338520376e+01  1.095910236728059e-04  1.369994829762309e+01 
 67500   1.671135319014638e-08  1.589431168030211e+00   2.336106379452474e-07  1.357890219695777e+00  2.488522650168079e-07  1.337915520697987e+00  2.476805689433093e-07  1.335245603219660e+00  1.987715569473636e-06  1.396715929685876e+00  1.418171138745095e-06  1.475921781891913e+00  8.230376895568270e-07  1.543265580692753e+00  5.121649362394010e-07  1.591562616697865e+00  7.006652569252481e-07  1.524396706809014e+00  6.226064699355049e-07  1.551122792877991e+00  6.777793174705948e-06  1.475801025081455e+00 
 81920   2.372549401385982e-08  -1.810091298534050e+00  1.531448661218349e-07  2.180979001899688e+00  1.681383765550493e-07  2.025003000506211e+00  1.647725724751581e-07  2.105066895636176e+00  1.511967967271488e-06  1.412974905554872e+00  1.087076120231956e-06  1.373218520612657e+00  6.252391528960288e-07  1.419657433181713e+00  3.742666647710280e-07  1.620108208101379e+00  5.223227512729522e-07  1.517153638456270e+00  4.651875205041733e-07  1.505426787082072e+00  5.048390498529898e-06  1.521479337688703e+00 
 595820  4.431207889510347e-08  -3.148415320784985e-01  2.542130195237746e-08  9.050503727784318e-01  3.903809275840331e-08  7.359403056381660e-01  3.962853645234077e-08  7.181836348779621e-01  1.290651696628231e-07  1.240225556870312e+00  6.595340851234255e-08  1.412309637129304e+00  7.955791048175342e-08  1.039035259534347e+00  5.115714074577227e-09  2.163421735561941e+00  1.661214676929035e-08  1.737808409488681e+00  2.542520194381837e-08  1.464926106119871e+00  3.815053979394634e-07  1.301635765105517e+00 
 655360  4.456855573486962e-08  -6.059335912014481e-02  1.911717539826441e-08  2.992251973826988e+00  3.282634875034773e-08  1.819564345028020e+00  3.362772105219847e-08  1.723941734171196e+00  1.204941972865470e-07  7.214560507492749e-01  5.849593209816817e-08  1.259803314167372e+00  7.553236525126295e-08  5.451556520137067e-01  2.364241691310554e-09  8.103845743321845e+00  1.310441399837714e-08  2.490233758264209e+00  2.263526699408658e-08  1.220330431916391e+00  3.336291030109351e-07  1.407880228940387e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch130_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  540    6.318665954911468e-01            -             1.519968705591990e+00            -            1.516379608752979e+00            -            1.524278507459394e+00            -            2.199073953105295e+00            -            2.294768026810767e+00            -            2.294993796491571e+00            -            2.267624369713765e+00            -            2.232426729294136e+00            -            2.084831111168176e+00            -            1.856621140387922e+01            -           
  1280   2.077768752489704e-01            -             1.006518238207439e+00            -            9.281620762378922e-01            -            9.204862605788511e-01            -            1.604029576433475e+00            -            1.701133666436425e+00            -            1.744158014615008e+00            -            1.740395992531621e+00            -            1.670858653571734e+00            -            1.676647274054316e+00            -            1.320016662791573e+01            -           
  6860   5.686801778370665e-07  7.629435185352141e+00   6.189295758129987e-06  7.147276514640245e+00  5.837608653802562e-06  7.133847108405851e+00  5.749755866091277e-06  7.137932974738537e+00  4.363192839518248e-05  6.261581932966370e+00  3.936491352130034e-05  6.357892194195990e+00  2.673913081618906e-05  6.603134184147925e+00  2.055343041629243e-05  6.758562817910706e+00  1.246570281534698e-02  2.917544467829308e+00  1.418255471006935e-02  2.842747258202888e+00  2.649962278181306e-02  3.699475227752835e+00 
 10240   3.347814709897534e-07  1.322635809972158e+00   3.024195918577277e-06  1.787784508047305e+00  3.102411903821434e-06  1.578009437824831e+00  3.072297136696989e-06  1.564505665984617e+00  2.768661779617432e-05  1.135413407660647e+00  2.293581679468915e-05  1.348434871881347e+00  1.511332678072463e-05  1.424262195530459e+00  1.030162409598745e-05  1.724254453429778e+00  1.241644628224847e-05  1.725365682356663e+01  1.160350362772178e-05  1.774479323469275e+01  1.095910218076313e-04  1.369997525428757e+01 
 67500   1.671309912687491e-08  1.589375285574112e+00   2.007260357927976e-07  1.438340325159309e+00  2.147992161916079e-07  1.415947939317995e+00  2.108588970095582e-07  1.420593241066437e+00  1.987710452677760e-06  1.396717281806451e+00  1.418167559830152e-06  1.475923115658439e+00  8.230355561522629e-07  1.543266893405424e+00  5.121643433803058e-07  1.591563229533851e+00  7.006643931717349e-07  1.524397373366946e+00  6.226058264502399e-07  1.551123372916503e+00  6.674019182639768e-06  1.483982738087576e+00 
 81920   2.372536500594435e-08  -1.809523636710954e+00  1.531445281699462e-07  1.397402478773731e+00  1.681387251650790e-07  1.264951668154392e+00  1.647726217690604e-07  1.273775192667128e+00  1.511968624079429e-06  1.412959366419271e+00  1.087077152295279e-06  1.373200582956504e+00  6.252394149086626e-07  1.419641880849591e+00  3.742665879435947e-07  1.620103289689481e+00  5.223228831674476e-07  1.517145967182159e+00  4.651877172356933e-07  1.505419264737753e+00  5.048392885953490e-06  1.441786483514856e+00 
 595820  4.430982847303255e-08  -3.148186767191290e-01  2.033373247556369e-08  1.017591740842072e+00  3.395708780828954e-08  8.062168382368179e-01  3.441126539271977e-08  7.893287342702122e-01  1.290655382568673e-07  1.240224336493842e+00  6.595425716682257e-08  1.412303630660200e+00  7.955907266321560e-08  1.039028108612123e+00  5.110636802641011e-09  2.163922075912155e+00  1.661414161802099e-08  1.737748020268219e+00  2.542793930970788e-08  1.464872061653835e+00  3.661238388019683e-07  1.322376584412186e+00 
 655360  4.456790603235561e-08  -6.097352518172644e-02  1.911811819965692e-08  6.472152274075009e-01  3.282858340725170e-08  3.548494345834139e-01  3.362951073171416e-08  2.412699024435547e-01  1.204981558977636e-07  7.211411116806146e-01  5.849854023409762e-08  1.259470300780892e+00  7.553297498574807e-08  5.452242682308960e-01  2.363311324415918e-09  8.097552730591692e+00  1.310331221304750e-08  2.492377231832854e+00  2.263646914357764e-08  1.220903153801202e+00  3.336410685506053e-07  9.754296334680260e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_stretch130_numenr1_fixres12.dat <==
  dof             e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                     e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  297    2.366772110631299e-04            -            6.907264554108661e-01            -            7.912415284953500e-02            -            7.081453199018650e-02            -             7.372842931451946e-01            -            6.350107031105949e-01            -            6.569961293833160e-01            -            7.344746050039967e-01            -            7.628929032612706e-01            -            7.695576707961811e-01            -            5.136644767740080e+00            -           
  704    1.342169624183320e-04            -            2.774055811094644e-02            -            1.665058833940547e-02            -            3.100828466804373e-04            -             6.750027508224243e-01            -            1.896671588322500e-01            -            1.119936003600115e-01            -            7.556548773712546e-02            -            1.028736905639751e-01            -            1.114422280765064e-01            -            1.277190586354738e+00            -           
  3773   1.524559104626455e-05  1.295631342355226e+00  9.080561936073206e-03  6.651941565299812e-01  8.364214889288402e-03  4.100927177426577e-01  8.109240107159632e-03  -1.944143348406786e+00  7.039238133035752e-03  2.718065334561737e+00  8.648319899082324e-03  1.839301020548485e+00  1.082893599761858e-02  1.391561835836354e+00  2.246567507624064e-02  7.225261220798920e-01  2.268026182445260e-02  9.006220219979043e-01  2.165193265000154e-02  9.759145707576736e-01  1.188836261039938e-01  1.414228034508265e+00 
  5632   1.018766689120376e-05  1.006286440009096e+00  5.479176034155930e-03  1.261080102782202e+00  5.180385678735799e-03  1.195930922143492e+00  5.137429142798133e-03  1.139435875815987e+00   4.535548054671601e-03  1.097255134010509e+00  5.607159499600556e-03  1.081695220355683e+00  7.085559565379373e-03  1.058834563442839e+00  1.376877890214345e-02  1.222146972091823e+00  1.409337897269447e-02  1.187710502715209e+00  1.367752844617609e-02  1.146647946978375e+00  7.457513196323973e-02  1.164115727452322e+00 
 37125   8.829121822540031e-07  1.296889228246190e+00  5.245239822571079e-04  1.244133279590752e+00  4.867409736180051e-04  1.254040783823485e+00  4.772850698198106e-04  1.260028311683886e+00   4.187683223704219e-04  1.263310292460200e+00  5.221911173669547e-04  1.258740691606392e+00  6.559369812300098e-04  1.261913578549562e+00  1.477793954993700e-03  1.183488429780254e+00  1.478101672975018e-03  1.195734137509970e+00  1.394066918094961e-03  1.210890579242354e+00  7.436291904902248e-03  1.222506637293847e+00 
 45056   6.777176309036292e-07  1.366083436436391e+00  4.054584866115540e-04  1.329813852658857e+00  3.783328345194903e-04  1.301330185748342e+00  3.724803148208444e-04  1.280525947155397e+00   3.262240185764043e-04  1.289842168554590e+00  4.069720651322939e-04  1.287546799734134e+00  5.113566769545663e-04  1.286040078968448e+00  1.150729463577971e-03  1.292015698397652e+00  1.151791690754411e-03  1.288325611613895e+00  1.087932425404947e-03  1.280611298420335e+00  5.791955693979389e-03  1.290714004519605e+00 
 327701  4.539554065985385e-09  2.522887527009695e+00  3.018383614650233e-05  1.309201642723884e+00  2.807726593312410e-05  1.310765086025626e+00  2.758106835942797e-05  1.311894242185985e+00   2.402563878289854e-05  1.314619878020696e+00  3.000848992851246e-05  1.314015820414417e+00  3.784709979148815e-05  1.312125272610754e+00  8.775480907452504e-05  1.297051999358068e+00  8.751718043020773e-05  1.298883576858853e+00  8.219629886907498e-05  1.301748799801072e+00  4.351962268671627e-04  1.304522829720373e+00 
 360448  1.807688443378197e-09  9.667376478175356e+00  2.658399773824982e-05  1.333357638030733e+00  2.474879558400644e-05  1.324814239151136e+00  2.432514333472469e-05  1.318889639447351e+00   2.118150681962305e-05  1.322816034387572e+00  2.645302841619568e-05  1.324040546553479e+00  3.337156091509641e-05  1.321317011628436e+00  7.739778996374014e-05  1.318567847202292e+00  7.718669053602412e-05  1.318774088882480e+00  7.249306578938075e-05  1.318892519393631e+00  3.837397714043789e-04  1.321129033906313e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch110_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                     e_2                    r_2                     e_3                    r_3                     e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                     e_8                    r_8                     e_9                    r_9                    e_sum                  r_sum          
  810    8.878357869557263e-06            -             1.406851566305711e-04            -             1.061301013027816e-04            -             1.211344868510267e-04            -             1.043524341718172e-03            -            7.761414798541644e-04            -            4.677728448090335e-04            -            8.083289054559017e-04            -             7.444068703774676e-04            -             6.148954466858036e-04            -             4.831897991554257e-03            -            
  1920   2.273030262678333e-06            -             3.377251311098561e-05            -             3.075187780021693e-05            -             3.346361923028951e-05            -             2.214463838821068e-04            -            1.622959760014808e-04            -            9.611897626493615e-05            -            1.084186728075309e-04            -             1.287490315617923e-04            -             1.141414869820778e-04            -             9.314315679063156e-04            -            
 10290   1.052721694261294e-07  1.830017497552358e+00   1.924898074268100e-06  1.706393501834316e+00   1.801310378191090e-06  1.690109972056859e+00   1.925256707835388e-06  1.700809497979198e+00   1.227611798171324e-05  1.722923010064481e+00  6.949003016121225e-06  1.876777812080454e+00  3.591515956191671e-06  1.957898285331560e+00  6.674167850384549e-06  1.660517723491389e+00   7.092648719897454e-06  1.726664510463802e+00   6.849801635677721e-06  1.675684853678114e+00   4.918999248459954e-05  1.751816507157339e+00  
 15360   3.956225902435051e-08  2.443054670890140e+00   5.407650882638393e-07  3.169400356010243e+00   5.254447397184947e-07  3.075493124225720e+00   6.018459659529185e-07  2.902720795056934e+00   6.700840648576900e-06  1.511311927257267e+00  3.503141574157098e-06  1.709805278469814e+00  1.701701600964611e-06  1.864594480766578e+00  2.723933439696680e-06  2.237095859556172e+00   2.920237353265520e-06  2.215194345719770e+00   2.821967687971494e-06  2.213674933937653e+00   2.207944035603759e-05  1.999637956254160e+00  
 101250  4.225488736686600e-08  -3.491542502860555e-02  7.166304110572952e-06  -1.370306909442603e+00  7.727975687377153e-06  -1.425559533894989e+00  8.734434717716510e-06  -1.418490886547743e+00  2.733733697191099e-07  1.696418327495390e+00  1.160731484262101e-07  1.806738741811207e+00  9.332536876627273e-08  1.539533354840622e+00  3.270298565283269e-08  2.345055113815487e+00   4.879938630963920e-08  2.169713689025391e+00   6.241626415715018e-08  2.021058062232279e+00   2.304427888333294e-05  -2.268006677515897e-02 
 122880  4.390875818494067e-08  -1.982990320858813e-01  1.937659499517963e-08  3.054031058525096e+01   3.390083858079151e-08  2.804094042426870e+01   3.957048377856154e-08  2.787454133078131e+01   2.000316263739421e-07  1.613315706774491e+00  8.191215616903946e-08  1.800336549851513e+00  7.894666875785106e-08  8.641837865696633e-01  1.623622880586595e-08  3.616554756143347e+00   2.836842227793568e-08  2.801639974915198e+00   4.216159954495424e-08  2.026262944251659e+00   4.965958595448683e-07  1.981966847043242e+01  
 893730  4.828765631792464e-08  -4.790967649907076e-02  5.469650954381677e-09  6.374629539468207e-01   1.904952195985743e-08  2.904944392640308e-01   1.926176507183186e-08  3.628480429146640e-01   4.022014854498934e-08  8.084422383418396e-01  2.925535813602664e-09  1.679355611995365e+00  4.723489466229580e-08  2.588654425085491e-01  1.972015528650672e-08  -9.797227014757881e-02  1.871155674848524e-08  2.097249515953443e-01   4.822017007910517e-09  1.092794331349598e+00   4.262012964773021e-08  1.237504032609676e+00  
 983040  4.839011036317231e-08  -2.225284180965029e-02  8.776158910706044e-09  -4.964235300231251e+00  2.257921094539483e-08  -1.784719951815355e+00  2.321261405313635e-08  -1.958860293500702e+00  3.957131733400843e-08  1.707527388359260e-01  2.580271551977376e-09  1.318510769604126e+00  4.701504874304874e-08  4.898024071472701e-02  1.996852905250535e-08  -1.314097249648573e-01  1.909852320736150e-08  -2.149135056553799e-01  5.248613099695376e-09  -8.900266553313654e-01  5.102884514940342e-08  -1.890517353991358e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch110_numenr10_fixres12_2.dat <==
  dof             e_0                    r_0                     e_1                    r_1                     e_2                    r_2                     e_3                    r_3                     e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                     e_8                    r_8                     e_9                    r_9                    e_sum                  r_sum          
  810    8.878357869557263e-06            -             1.406851566305711e-04            -             1.061301013027816e-04            -             1.211344868510267e-04            -             1.043524341718172e-03            -            7.761414798541644e-04            -            4.677728448090335e-04            -            8.083289054559017e-04            -             7.444068703774676e-04            -             6.148954466858036e-04            -             4.831897991554257e-03            -            
  1920   2.273030262678333e-06            -             3.377251311098561e-05            -             3.075187780021693e-05            -             3.346361923028951e-05            -             2.214463838821068e-04            -            1.622959760014808e-04            -            9.611897626493615e-05            -            1.084186728075309e-04            -             1.287490315617923e-04            -             1.141414869820778e-04            -             9.314315679063156e-04            -            
 10290   1.052721694261294e-07  1.830017497552358e+00   1.924898074268100e-06  1.706393501834316e+00   1.801310378191090e-06  1.690109972056859e+00   1.925256707835388e-06  1.700809497979198e+00   1.227611798171324e-05  1.722923010064481e+00  6.949003016121225e-06  1.876777812080454e+00  3.591515956191671e-06  1.957898285331560e+00  6.674167850384549e-06  1.660517723491389e+00   7.092648719897454e-06  1.726664510463802e+00   6.849801635677721e-06  1.675684853678114e+00   4.918999248459954e-05  1.751816507157339e+00  
 15360   3.956225902435051e-08  2.443054670890140e+00   5.407650882638393e-07  3.169400356010243e+00   5.254447397184947e-07  3.075493124225720e+00   6.018459659529185e-07  2.902720795056934e+00   6.700840648576900e-06  1.511311927257267e+00  3.503141574157098e-06  1.709805278469814e+00  1.701701600964611e-06  1.864594480766578e+00  2.723933439696680e-06  2.237095859556172e+00   2.920237353265520e-06  2.215194345719770e+00   2.821967687971494e-06  2.213674933937653e+00   2.207944035603759e-05  1.999637956254160e+00  
 101250  4.225488736686600e-08  -3.491542502860555e-02  7.166304110572952e-06  -1.370306909442603e+00  7.727975687377153e-06  -1.425559533894989e+00  8.734434717716510e-06  -1.418490886547743e+00  2.733733697191099e-07  1.696418327495390e+00  1.160731484262101e-07  1.806738741811207e+00  9.332536876627273e-08  1.539533354840622e+00  3.270298565283269e-08  2.345055113815487e+00   4.879938630963920e-08  2.169713689025391e+00   6.241626415715018e-08  2.021058062232279e+00   2.304427888333294e-05  -2.268006677515897e-02 
 122880  4.390875818494067e-08  -1.982990320858813e-01  1.937659499517963e-08  3.054031058525096e+01   3.390083858079151e-08  2.804094042426870e+01   3.957048377856154e-08  2.787454133078131e+01   2.000316263739421e-07  1.613315706774491e+00  8.191215616903946e-08  1.800336549851513e+00  7.894666875785106e-08  8.641837865696633e-01  1.623622880586595e-08  3.616554756143347e+00   2.836842227793568e-08  2.801639974915198e+00   4.216159954495424e-08  2.026262944251659e+00   4.965958595448683e-07  1.981966847043242e+01  
 893730  4.828765631792464e-08  -4.790967649907076e-02  5.469650954381677e-09  6.374629539468207e-01   1.904952195985743e-08  2.904944392640308e-01   1.926176507183186e-08  3.628480429146640e-01   4.022014854498934e-08  8.084422383418396e-01  2.925535813602664e-09  1.679355611995365e+00  4.723489466229580e-08  2.588654425085491e-01  1.972015528650672e-08  -9.797227014757881e-02  1.871155674848524e-08  2.097249515953443e-01   4.822017007910517e-09  1.092794331349598e+00   4.262012964773021e-08  1.237504032609676e+00  
 983040  4.839011036317231e-08  -2.225284180965029e-02  8.776158910706044e-09  -4.964235300231251e+00  2.257921094539483e-08  -1.784719951815355e+00  2.321261405313635e-08  -1.958860293500702e+00  3.957131733400843e-08  1.707527388359260e-01  2.580271551977376e-09  1.318510769604126e+00  4.701504874304874e-08  4.898024071472701e-02  1.996852905250535e-08  -1.314097249648573e-01  1.909852320736150e-08  -2.149135056553799e-01  5.248613099695376e-09  -8.900266553313654e-01  5.102884514940342e-08  -1.890517353991358e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch110_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                     e_8                    r_8                     e_9                    r_9                    e_sum                  r_sum         
  810    8.645564616438506e-06            -             1.192214479948106e-04            -            1.063845680446818e-04            -            9.633134668263210e-05            -            1.043272122083660e-03            -            7.760313163442945e-04            -            4.688651347550810e-04            -            8.081416676861686e-04            -             7.442403939399433e-04            -             6.149320054604779e-04            -             4.786065567607523e-03            -           
  1920   2.272198675434822e-06            -             3.377734388410047e-05            -            3.075310723410496e-05            -            3.346364819778458e-05            -            2.214434162226553e-04            -            1.622893264632275e-04            -            9.609546650102274e-05            -            1.084245920468518e-04            -             1.287543848018657e-04            -             1.141436676661556e-04            -             9.314171516905390e-04            -           
 10290   1.051692966047568e-07  1.830381895998611e+00   1.294494830883508e-06  1.942803033619558e+00  1.196405421399760e-06  1.933868157531276e+00  1.320834413398586e-06  1.925247120530714e+00  1.227606562936856e-05  1.722917567778615e+00  6.948910177939638e-06  1.876761364785037e+00  3.591408308523114e-06  1.957770431572636e+00  6.674176389331876e-06  1.660549480536884e+00   7.092656242768669e-06  1.726688644495259e+00   6.849803408925936e-06  1.675696079259540e+00   4.734992411670191e-05  1.774516309543571e+00 
 15360   3.956312655262195e-08  2.440559342907383e+00   5.407648875355164e-07  2.178991254823201e+00  5.254451447278541e-07  2.054026507546888e+00  6.018465463775158e-07  1.962126471581302e+00  6.700841271634062e-06  1.511301049517005e+00  3.503145423522369e-06  1.709769184961677e+00  1.701705931722586e-06  1.864513305923244e+00  2.723931329384754e-06  2.237100987268360e+00   2.920237351045074e-06  2.215196995327236e+00   2.821966473831594e-06  2.213676654186725e+00   2.207944747922852e-05  1.904466069792662e+00 
 101250  4.226267202867007e-08  -3.500148075937481e-02  2.389533149127487e-08  1.654077060614501e+00  3.818304028513353e-08  1.390294959785363e+00  4.528288721772356e-08  1.371851560416973e+00  2.733580557467974e-07  1.696448082665995e+00  1.160606521999341e-07  1.806796415652255e+00  9.331495842701543e-08  1.539593858856167e+00  3.269646420278605e-08  2.345160457401697e+00   4.879407633495703e-08  2.169771391849705e+00   6.240974581572800e-08  2.021113215034618e+00   6.917325308108957e-07  1.836438330827736e+00 
 122880  4.389462326948035e-08  -1.956846682635912e-01  1.939266303097043e-08  1.078365296817638e+00  3.391184622003607e-08  6.126937524056549e-01  3.957998018222497e-08  6.952217769030261e-01  2.000460210815902e-07  1.612654707942058e+00  8.192139944185328e-08  1.799197688126876e+00  7.895649378752978e-08  8.629648823582812e-01  1.624730749938408e-08  3.612001683508101e+00   2.837667878452521e-08  2.799574946840439e+00   4.216935733936111e-08  2.024773274065294e+00   4.967071198791473e-07  1.710600132129642e+00 
 893730  4.833490407918362e-08  -4.856483053113901e-02  8.875278290076949e-09  3.939254623547244e-01  2.268517063086506e-08  2.026277024213172e-01  2.340918570098438e-08  2.646891180386535e-01  4.017642396547672e-08  8.090266979806952e-01  2.890140127220775e-09  1.685547289104355e+00  4.719724344681708e-08  2.593300477179828e-01  1.976185703966848e-08  -9.869313290919875e-02  1.875260791095457e-08  2.087671391527629e-01   4.860598146194661e-09  1.088870718733540e+00   5.352347542952884e-08  1.122812880810048e+00 
 983040  4.835960187854482e-08  -5.363388861348335e-03  8.824880382007905e-09  5.978873171462985e-02  2.261298170935788e-08  3.346364544062079e-02  2.324856085422766e-08  7.228921342198108e-02  3.961072225777684e-08  1.488828426741521e-01  2.619974903694811e-09  1.030386064119163e+00  4.705797262971601e-08  3.102686265122862e-02  1.992819687046676e-08  -8.800349620503577e-02  1.906363022996516e-08  -1.727053696348063e-01  5.209457309973686e-09  -7.277377780166977e-01  5.141420444942923e-08  4.221261283216155e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch110_numenr1_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  567    9.976033406045026e-05            -             5.911035206789661e-02            -            5.464432655122176e-02            -            5.501485315819643e-02            -            4.636732162645130e-02            -            6.065824913293039e-02            -            8.143447057263486e-02            -            2.183782221837784e-01            -            2.151285722756064e-01            -            2.054152005542362e-01            -            9.962513284570100e-01            -           
  1344   3.558838628481276e-05            -             1.696364186934041e-02            -            1.591171365380939e-02            -            1.600867500518532e-02            -            1.446208830485807e-02            -            1.869451954276879e-02            -            2.412631907307272e-02            -            5.918009864530926e-02            -            5.830068669640465e-02            -            5.463478055067483e-02            -            2.783181117277067e-01            -           
  7203   2.485937485863232e-06  1.585236137458121e+00   9.116380728033668e-04  1.741423682028839e+00  8.257789017860340e-04  1.762211279138632e+00  8.049981421880403e-04  1.781011268208044e+00  6.349428008327607e-04  1.861843461584828e+00  8.305383921087817e-04  1.854791328116845e+00  1.080500013030949e-03  1.850007022834913e+00  3.215447748819322e-03  1.734891902596529e+00  3.229089098250704e-03  1.723452560249567e+00  2.982155551927601e-03  1.732155269417468e+00  1.451757465923365e-02  1.759186004039762e+00 
 10752   1.348723238647764e-06  1.526461152644945e+00   4.200036971711008e-04  1.934575163820308e+00  3.878946065856148e-04  1.886181666706184e+00  3.814790140888036e-04  1.864191170398695e+00  3.042531981964913e-04  1.836458726786285e+00  4.035356921128219e-04  1.801846495707008e+00  5.282924557166169e-04  1.786169654383407e+00  1.459979278153334e-03  1.970933222978617e+00  1.474393566767596e-03  1.956976321078292e+00  1.398526642295561e-03  1.890259859803624e+00  6.759706874323257e-03  1.908116682289426e+00 
 70875   6.752912229401886e-09  2.808816869949937e+00   1.084562542219558e-05  1.938939087898549e+00  9.892125938382179e-06  1.945563711382225e+00  9.645126997526177e-06  1.950128521503597e+00  7.584045224273694e-06  1.957663940387678e+00  1.017340139819467e-05  1.951658516883169e+00  1.360881765988253e-05  1.940227850257583e+00  3.801886853382896e-05  1.934481222945759e+00  3.845698976068235e-05  1.933615093511452e+00  3.614338835555841e-05  1.938503641408854e+00  1.743616363754086e-04  1.939523230720427e+00 
 86016   1.962876305938721e-08  -5.511034967929947e+00  7.408949985521218e-06  1.968194488939942e+00  6.756546855779533e-06  1.968990172093227e+00  6.586258599394768e-06  1.970230897432657e+00  5.183648683182440e-06  1.965428470924885e+00  6.943689442540091e-06  1.972689324604278e+00  9.320450891081578e-06  1.954940640737482e+00  2.595653698866940e-05  1.971221141323884e+00  2.625723647708966e-05  1.970909955038573e+00  2.467803511851940e-05  1.970814994816251e+00  1.190717242742778e-04  1.969911246300427e+00 
 625611  2.180924352224167e-08  -5.308847036466412e-02  1.652900376569733e-07  1.916515974972638e+00  1.646175640246383e-07  1.872115085544959e+00  1.622010423751874e-07  1.866703285269924e+00  2.135758747634497e-07  1.607337783528759e+00  2.432413155339930e-07  1.689115111669503e+00  3.918171449512897e-07  1.597207082898035e+00  5.056154477323105e-07  1.984886304821003e+00  5.124423076985352e-07  1.983931964711265e+00  4.933805111129175e-07  1.971775594390687e+00  2.830371997220027e-06  1.884551187683213e+00 
 688128  2.495955953030204e-08  -1.416572529237544e+00  1.390794235334170e-07  1.812741746313982e+00  1.409368830529445e-07  1.630647825765907e+00  1.393755089118542e-07  1.592346380582204e+00  1.862472962521622e-07  1.437505805741051e+00  2.063483059977500e-07  1.726983892746685e+00  3.384910134407448e-07  1.535997042895702e+00  4.156595725390844e-07  2.056880187581810e+00  4.214680608960464e-07  2.051991052624442e+00  4.080484163893061e-07  1.993728659213023e+00  2.370694918596428e-06  1.860706458743153e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch120_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                     e_2                    r_2                     e_3                    r_3                     e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                     e_8                    r_8                     e_9                    r_9                    e_sum                  r_sum          
  810    5.787524987033166e-06            -             7.829580266704994e-05            -             7.201733057593529e-05            -             1.254174511191097e-02            -             7.173733055139535e-01            -            6.019561496634451e-01            -            6.116115693531592e-01            -            4.793731677413340e-01            -             4.070770299572133e-01            -             4.073568265884653e-01            -             3.237133693271254e+00            -            
  1920   1.751621408363491e-06            -             2.010928342777163e-05            -             1.921608369226391e-05            -             2.209118671769872e-05            -             1.547860257216094e-04            -            1.143270001375818e-04            -            6.717540338119221e-05            -            4.728811591103721e-05            -             5.759261237558988e-05            -             5.157184945137061e-05            -             5.559091822249229e-04            -            
 10290   6.030841914750340e-08  2.006629974022057e+00   1.254436968078920e-06  1.652618808252775e+00   1.161181874653749e-06  1.671569040328306e+00   1.206075513238147e-06  1.732025846809794e+00   8.632577956024790e-06  1.719334684870939e+00  4.856203595249298e-06  1.881532444978791e+00  2.477385368848672e-06  1.965695937158180e+00  3.519878760904760e-06  1.547390504107272e+00   3.818521780107886e-06  1.616305914069017e+00   3.660146854045365e-06  1.575767253604846e+00   3.064671708585820e-05  1.726231612938726e+00  
 15360   1.625922219083975e-08  3.272167994880121e+00   3.547620672783580e-07  3.152803654916171e+00   3.605462803868420e-07  2.919596341299276e+00   4.106793887181936e-07  2.689290597541256e+00   4.778540789729391e-06  1.476326885540502e+00  2.466847264681604e-06  1.690778579794425e+00  1.195724432800915e-06  1.818427565558699e+00  1.438849054125058e-06  2.233140343692503e+00   1.600826679215572e-06  2.170134407489837e+00   1.545570742500502e-06  2.152078246581955e+00   1.416860591874070e-05  1.925881411220927e+00  
 101250  4.456773150529614e-08  -5.346992950060525e-01  5.409228572172964e-06  -1.444679662055824e+00  5.968658464805543e-06  -1.488290634398297e+00  6.897894794022363e-06  -1.495980403420803e+00  1.952970953844613e-07  1.695473801094892e+00  7.650537892089915e-08  1.841811064345909e+00  7.714501748523617e-08  1.453379334913512e+00  6.933711826917488e-09  2.829107022350460e+00   1.569681806756762e-08  2.452409438435476e+00   2.911225394086614e-08  2.106233234851469e+00   1.791965929243133e-05  -1.245447517947118e-01 
 122880  4.566039391029619e-08  -1.250993430100503e-01  1.490500034506681e-08  3.044261997618443e+01   2.886430960913344e-08  2.753741230349238e+01   3.200279374837578e-08  2.775163444189378e+01   1.446547308603385e-07  1.550351756041193e+00  5.281981918514589e-08  1.913454481065660e+00  6.750403791500048e-08  6.895085040881508e-01  1.856293341262472e-09  6.806341347861184e+00   4.448277302060433e-09  6.512602089617078e+00   1.843326957740032e-08  2.360357886453498e+00   3.161155532893645e-07  2.085341581416204e+01  
 893730  4.837049250028258e-08  -2.905898242933989e-02  7.191327089373090e-09  3.673131205179747e-01   2.070205118442914e-08  1.675102543212552e-01   2.299110013481709e-08  1.666751195228048e-01   3.891598909788740e-08  6.617012157981471e-01  2.260053921787630e-09  1.588300092424100e+00  4.687556831584061e-08  1.837978256445478e-01  2.030076284853521e-08  -1.205565104938400e+00  1.962054874127261e-08  -7.479406963450159e-01  5.816803039238039e-09  5.812967458292724e-01   4.482747684164679e-08  9.844224525107564e-01  
 983040  4.839216782848155e-08  -4.703711820073452e-03  8.657834005276754e-09  -1.948519228142532e+00  2.242177910005694e-08  -8.378294291650698e-01  2.288643896619647e-08  4.790369746676400e-02   3.854345820286653e-08  1.009889989559221e-01  2.081776973028582e-09  8.626792447013469e-01  4.678750764597339e-08  1.974224391849168e-02  2.039711022305823e-08  -4.971091989809997e-02  1.979725849921010e-08  -9.413557871269881e-02  6.016975362399535e-09  -3.552260776457011e-01  4.677528409047227e-08  -4.465660450084794e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch120_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                     e_8                    r_8                     e_9                    r_9                    e_sum                  r_sum         
  810    5.708814042382215e-06            -             6.708293973867185e-05            -            5.975392594814721e-05            -            1.249771392419730e-02            -            7.173870208918238e-01            -            6.019982626033578e-01            -            6.116610497258193e-01            -            4.794163993822513e-01            -             4.070752559093211e-01            -             4.073556844673631e-01            -             3.237258841224410e+00            -           
  1920   1.751502203273247e-06            -             2.010993730960919e-05            -            1.921624455025750e-05            -            2.209118584683978e-05            -            1.547856317296592e-04            -            1.143260473046581e-04            -            6.717192303362651e-05            -            4.728897875949656e-05            -             5.759342916578092e-05            -             5.157218394202800e-05            -             5.559070638412322e-04            -           
 10290   6.025263998843400e-08  2.007140604066503e+00   8.530868238487699e-07  1.882308126840897e+00  8.067705108416590e-07  1.888481397613375e+00  8.799572990270121e-07  1.919805614563314e+00  8.632547478626407e-06  1.719335271651539e+00  4.856151364585060e-06  1.881533887157370e+00  2.477284270607782e-06  1.965689383902593e+00  3.519880453328739e-06  1.547401086152408e+00   3.818524134668877e-06  1.616313994308064e+00   3.660146307815637e-06  1.575771205799501e+00   2.956460128444860e-05  1.747641536123356e+00 
 15360   1.625969958674034e-08  3.269784816270792e+00   3.547617084542765e-07  2.190283975487922e+00  3.605464784506296e-07  2.010559371495195e+00  4.106777331536193e-07  1.902335635107260e+00  4.778538111427366e-06  1.476319471478105e+00  2.466845578918964e-06  1.690753436787311e+00  1.195722613367423e-06  1.818329492093928e+00  1.438849413393228e-06  2.233140920653927e+00   1.600828099856955e-06  2.170133731428319e+00   1.545570517347272e-06  2.152078237693466e+00   1.416859995373443e-05  1.836146250916776e+00 
 101250  4.456163016364201e-08  -5.346111262568328e-01  1.776203051306879e-08  1.587836466931914e+00  3.164672390809642e-08  1.290143560951097e+00  3.567034800866509e-08  1.295712899903006e+00  1.953059167725257e-07  1.695449552550555e+00  7.651192346358471e-08  1.841765342591819e+00  7.715067251723440e-08  1.453339658480487e+00  6.939694152663378e-09  2.828649839834768e+00   1.570178254084453e-08  2.452242225157972e+00   2.911641638903006e-08  2.106157345185552e+00   4.412438769918481e-07  1.839610776705034e+00 
 122880  4.565856159821635e-08  -1.255991988148315e-01  1.490546530646952e-08  9.055837962614934e-01  2.886498551291083e-08  4.751960275125240e-01  3.200347942211579e-08  5.602603681322310e-01  1.446530837334592e-07  1.550643854064302e+00  5.282180604027076e-08  1.913702007134366e+00  6.750424219603701e-08  6.898714657713746e-01  1.855213760393326e-09  6.813800274827378e+00   4.447379353678116e-09  6.515278048369860e+00   1.843266783652098e-08  2.361264909837069e+00   3.161193333767187e-07  1.722371622402335e+00 
 893730  4.838498379733380e-08  -2.923017256257670e-02  8.691731778753820e-09  2.718259142071855e-01  2.246632657687542e-08  1.263039361500645e-01  2.297958845431936e-08  1.669383255454851e-01  3.890198074785189e-08  6.618769253024853e-01  2.252116715339980e-09  1.590092129019239e+00  4.686861920788488e-08  1.838740696601826e-01  2.030811252495823e-08  -1.206040724360196e+00  1.963074636179840e-08  -7.483043155240856e-01  5.826294113830954e-09  5.804586327221896e-01   4.801022868150540e-08  9.498588946623440e-01 
 983040  4.839624545560639e-08  -2.443396962935240e-03  8.658040506759335e-09  4.077622260818557e-02  2.241957952620055e-08  2.186891281595674e-02  2.288589184828993e-08  4.289644825930757e-02  3.853884367188698e-08  9.846607453643348e-02  2.076598004663310e-09  8.518937850247514e-01  4.678657816725718e-08  1.839425508883168e-02  2.039759650074302e-08  -4.616081460356955e-02  1.979921560035791e-08  -8.971802701463066e-02  6.019794440703663e-09  -3.430268973579450e-01  4.675267817333406e-08  2.786733096919732e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch120_numenr1_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  567    7.513461662411736e-05            -             3.338432725480134e-02            -            2.960159955951047e-02            -            2.771711152626022e-02            -            2.001901782493087e-02            -            2.616771519680938e-02            -            3.983732266924989e-02            -            1.535096083158969e-01            -            1.403458180630999e-01            -            1.262002741004467e-01            -            5.968579291276264e-01            -           
  1344   2.677226573566394e-05            -             9.220542808434651e-03            -            8.985518542236282e-03            -            9.264533597815650e-03            -            1.124281325352605e-02            -            1.432951020289819e-02            -            1.739900192059407e-02            -            2.379393104972838e-02            -            2.450844967741395e-02            -            2.442446998145087e-02            -            1.431955432998322e-01            -           
  7203   1.422286999064326e-06  1.748283027734941e+00   5.198511323678545e-04  1.712869652753774e+00  4.690387724521905e-04  1.758756714693676e+00  4.520140134074424e-04  1.798993571347946e+00  3.982680407292882e-04  1.989674109647449e+00  5.064708049200561e-04  1.991014627810942e+00  6.512550053678900e-04  1.956858565390976e+00  1.755212730655487e-03  1.552756100899158e+00  1.726728292177793e-03  1.580125473380001e+00  1.580548526759706e-03  1.630769777678319e+00  8.060809605833441e-03  1.713793162508410e+00 
 10752   8.448142119199531e-07  1.300330136808405e+00   2.404134239966105e-04  1.925096488970110e+00  2.221665631063630e-04  1.865374216512496e+00  2.158361754878158e-04  1.845242767348843e+00  1.920833051287651e-04  1.820286287828622e+00  2.499294155922094e-04  1.763101362533865e+00  3.247443569174280e-04  1.737077168258896e+00  7.945106056692630e-04  1.978608406299255e+00  7.891236520589651e-04  1.954748099474901e+00  7.434170271913842e-04  1.882878269796125e+00  3.773069339359836e-03  1.894998035880805e+00 
 70875   2.294294954019449e-08  1.912215706783084e+00   6.155428919463191e-06  1.943459067822859e+00  5.668703504380090e-06  1.945283920327490e+00  5.505776402792151e-06  1.945419099759042e+00  4.810265614718645e-06  1.955205250829958e+00  6.271333997442952e-06  1.954151386213744e+00  8.273708588024675e-06  1.946073218728422e+00  2.128401087464482e-05  1.919461418390982e+00  2.104511073053317e-05  1.921839452044183e+00  1.963273158445134e-05  1.927038365040739e+00  9.862412726491243e-05  1.932483807875632e+00 
 86016   3.082196253778591e-08  -1.524757722679728e+00  4.206867325162733e-06  1.965834612780696e+00  3.876245369571762e-06  1.963134725257655e+00  3.765613083572816e-06  1.962069080945677e+00  3.293722520947284e-06  1.956112963164069e+00  4.281255832072617e-06  1.971652995170572e+00  5.672968376391196e-06  1.949070294971091e+00  1.455179234133297e-05  1.963901816362625e+00  1.438757282423708e-05  1.964219308847785e+00  1.342434557871641e-05  1.963314584469439e+00  6.742956129102140e-05  1.963852527213763e+00 
 625611  3.352096578090880e-08  -4.230610555102270e-02  1.006140784021170e-07  1.881458482489174e+00  1.061715497741034e-07  1.813110750631434e+00  1.038308821144085e-07  1.809752425574160e+00  1.404117289105500e-07  1.590163230798245e+00  1.439826999849458e-07  1.709664497245182e+00  2.497353075447961e-07  1.573971052545740e+00  2.794152647034309e-07  1.992127528205658e+00  2.754054424514152e-07  1.993692593675697e+00  2.681645745461481e-07  1.972196993998693e+00  1.634210558876248e-06  1.874776838928703e+00 
 688128  3.514210034083476e-08  -4.958603749342892e-01  8.536870765851745e-08  1.725137177969237e+00  9.231618491867266e-08  1.468162056758081e+00  9.042880222409622e-08  1.450984597223808e+00  1.245058238730223e-07  1.262272584667976e+00  1.222416892154854e-07  1.718632236789361e+00  2.184618161926721e-07  1.404680603759756e+00  2.280306876656368e-07  2.133618857539541e+00  2.247334505156573e-07  2.134778466739940e+00  2.212149246005879e-07  2.020724711472747e+00  1.372159985635335e-06  1.834969917969556e+00 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch130_numenr10_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                     e_2                    r_2                     e_3                    r_3                     e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                     e_8                    r_8                     e_9                    r_9                    e_sum                  r_sum          
  810    8.710433058424997e-01            -             1.847355839218364e+00            -             1.858983935318161e+00            -             1.863065077716198e+00            -             2.559435110137628e+00            -            2.654737173596295e+00            -            2.715156462431544e+00            -            2.774178914342162e+00            -             2.756389898628015e+00            -             2.707265089381303e+00            -             2.260761080661217e+01            -            
  1920   6.207912533519633e-01            -             1.492845609033180e+00            -             1.462642755745714e+00            -             1.486449626192711e+00            -             2.181928569277468e+00            -            2.282432112483217e+00            -            2.332357823108342e+00            -            2.408978300358941e+00            -             2.408586528208345e+00            -             2.402637921810040e+00            -             1.907965049956992e+01            -            
 10290   3.136015291893557e-08  1.000744184844420e+01   7.968812587577645e-07  8.603071708125183e+00   6.919768562596573e-07  8.674974596682086e+00   6.974434429984910e-07  8.679904559139407e+00   6.274091484548689e-01  7.423936083702838e-01  5.625274978501040e-01  8.342371567875821e-01  5.982193707028483e-01  8.104831196413159e-01  5.534584086973133e-01  8.760602182130127e-01   5.812564335729498e-01  8.467734213970297e-01   5.824263944649917e-01  8.441027822701940e-01   3.505295036081364e+00  1.009232698595208e+00  
 15360   5.360201171811241e-11  1.590563992988991e+01   2.510475218819863e-07  2.883375482780208e+00   2.766320448266413e-07  2.288760785547710e+00   3.404759763014908e-07  1.790033145233489e+00   3.440330059500951e-06  3.023954767929346e+01  3.888305583438001e-03  1.241772050777950e+01  7.167267912485453e-02  5.296751709868716e+00  7.897867476128084e-02  4.860302116702598e+00   3.672574437268894e-02  6.894044365124390e+00   1.420567380461346e-02  9.270133148779962e+00   2.054667691076730e-01  7.081345199276915e+00  
 101250  4.568729172760300e-08  -3.578266996102102e+00  2.937245715095571e-06  -1.304248306343461e+00  3.340727871226079e-06  -1.321042212454442e+00  4.023390234753066e-06  -1.309524647405584e+00  1.521935701909172e-07  1.653476795039788e+00  5.758316135029418e-08  5.896755044684022e+00  7.042537308876717e-08  7.335282648910128e+00  2.483521388541021e-09  9.160448082462430e+00   3.693815031624581e-09  8.543910692958091e+00   1.751674982841678e-08  7.214872743853466e+00   1.004812196825355e-05  5.263292561726890e+00  
 122880  4.648849016852807e-08  -8.978916529558635e-02  1.299278684641081e-08  2.799792097587725e+01   2.695657785878325e-08  2.489322944305639e+01   2.883673255738017e-08  2.550533681617084e+01   1.148628769875870e-07  1.453468672079784e+00  3.981848095691021e-08  1.905317065558843e+00  6.292385634765196e-08  5.817107025419346e-01  8.417124774950935e-09  -6.304197890805892e+00  4.062282066286116e-09  -4.911025304338534e-01  9.986069304801504e-09  2.902486215808120e+00   2.374094805190907e-07  1.934428485505044e+01  
 893730  4.841345657702334e-08  -2.044810903107478e-02  7.381346200929784e-09  2.849710760122833e-01   2.097716444993125e-08  1.263952628544040e-01   2.109823693530188e-08  1.574746739673170e-01   3.835068129731667e-08  5.528521657472331e-01  2.035083213058897e-09  1.498740684069954e+00  4.677176290712737e-08  1.495042750703764e-01  2.050918856966177e-08  -4.488492884199989e-01  1.995953935463035e-08  -8.023213105419399e-01  6.183644707391522e-09  2.415503961220911e-01   4.154844290837900e-08  8.784045813455577e-01  
 983040  4.841351497475443e-08  -1.266433651896118e-05  8.599470913139839e-09  -1.603684074415723e+00  2.235282625662194e-08  -6.668864336769486e-01  2.274811228275553e-08  -7.905068023444892e-01  3.809425352940821e-08  7.043698905869938e-02  1.911653946251590e-09  6.569077844006634e-01  4.671572417791481e-08  1.258686751254482e-02  2.055788606014630e-08  -2.489979860217133e-02  2.006801791409885e-08  -5.690739450263557e-02  6.305033828368778e-09  -2.041078810645000e-01  4.507758788463434e-08  -8.559420192379560e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch130_numenr10_fixres15.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                     e_8                    r_8                     e_9                    r_9                    e_sum                  r_sum         
  810    8.710422260012110e-01            -             1.847360482901886e+00            -            1.858983880119638e+00            -            1.863066996155611e+00            -            2.559435123702617e+00            -            2.654737162160481e+00            -            2.715156458784654e+00            -            2.774178944956134e+00            -             2.756389004154721e+00            -             2.707265100468772e+00            -             2.260761537940573e+01            -           
  1920   6.207912613712762e-01            -             1.492845622239492e+00            -            1.462642762677330e+00            -            1.486449621781519e+00            -            2.181928567093777e+00            -            2.282432114885697e+00            -            2.332357837907550e+00            -            2.408978301042623e+00            -             2.408586536880783e+00            -             2.402637936892357e+00            -             1.907965056277241e+01            -           
 10290   3.133834192148299e-08  1.000785627280423e+01   5.793957083000123e-07  8.792916252661161e+00  5.755896230752455e-07  8.784667456330506e+00  6.795184077645899e-07  8.695413472760313e+00  6.274100903553763e-01  7.423927135577268e-01  5.626588500160907e-01  8.340980880183515e-01  5.986790175255772e-01  8.100256290188816e-01  5.534579533134973e-01  8.760607084785228e-01   5.817918750768061e-01  8.462249785297737e-01   5.824265156506652e-01  8.441026620728785e-01   3.506422436095935e+00  1.009041154865235e+00 
 15360   5.307687622746471e-11  1.592847975170280e+01   2.510470733518844e-07  2.087761778814785e+00  2.766314182167662e-07  1.829055406536569e+00  3.404755259950321e-07  1.725040240759326e+00  3.440328959047889e-06  3.023955222534405e+01  3.886885427243580e-03  1.241921523946141e+01  7.167267912463293e-02  5.298669019994836e+00  7.897867476381748e-02  4.860300062680555e+00   3.672574437248599e-02  6.896342839537919e+00   1.420567380364623e-02  9.270133668354244e+00   2.054653489557730e-01  7.082165200847700e+00 
 101250  4.569390976705279e-08  -3.583564455540023e+00  1.501459090391677e-08  1.493572600019434e+00  2.895690354165481e-08  1.196758018015652e+00  3.161885864244596e-08  1.260237974586638e+00  1.521852470709462e-07  1.653505625563713e+00  5.757698628983121e-08  5.896618201988891e+00  7.042021099579188e-08  7.335321518588828e+00  2.488389938548607e-09  9.159409586591734e+00   3.689600180933894e-09  8.544516108170201e+00   1.751305500619083e-08  7.214984606237986e+00   3.287931491513518e-07  7.076665231155236e+00 
 122880  4.648755980163344e-08  -8.893769602476288e-02  1.299336593874045e-08  7.467557766844822e-01  2.695834178112477e-08  3.693704220805564e-01  2.883804661735212e-08  4.754687848155781e-01  1.148652413185403e-07  1.453079896768171e+00  3.982055707396626e-08  1.904493881807675e+00  6.292423115894508e-08  5.813013448502137e-01  8.416500385521886e-09  -6.293699736193727e+00  4.062026270901242e-09  -4.966740730453671e-01  9.987076499129444e-09  2.900875767221294e+00   2.374207710431619e-07  1.681656418006892e+00 
 893730  4.840958034435516e-08  -2.041784217767743e-02  8.613375346300245e-09  2.071986646167896e-01  2.237540863703202e-08  9.390720592693376e-02  2.280898181439284e-08  1.182046764494074e-01  3.835443918021042e-08  5.528131580723101e-01  2.037872093296755e-09  1.498076775296851e+00  4.677508957939835e-08  1.494714322581414e-01  2.050697789357514e-08  -4.488323486788660e-01  1.995707288315884e-08  -8.022907637404796e-01  6.179850409182563e-09  2.419105649845440e-01   4.591167979128841e-08  8.281010968621805e-01 
 983040  4.841420109258365e-08  -1.002104662888548e-03  8.597895284623291e-09  1.888611749278789e-02  2.235471052713933e-08  9.716581127723556e-03  2.274999610918371e-08  2.718666044988145e-02  3.809719251179899e-08  7.065574108965963e-02  1.912481284449541e-09  6.667430429765848e-01  4.671680997603289e-08  1.308957291704474e-02  2.055920500509956e-08  -2.670513153085498e-02  2.006809296517531e-08  -5.824415304215796e-02  6.303666033602440e-09  -2.082742470235067e-01  4.508391882040996e-08  1.910202265269716e-01 


==> Data/LumpedConvergencebyalphatest/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_stretch130_numenr1_fixres12.dat <==
  dof             e_0                    r_0                     e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  567    3.676949469549688e-01            -             1.355969232309492e+00            -            1.367341981538242e+00            -            1.388838028842670e+00            -            2.048133739486299e+00            -            2.118826031715332e+00            -            2.153733768771020e+00            -            2.228554244838916e+00            -            2.246111480940696e+00            -            2.211125593181381e+00            -            1.748632904857902e+01            -           
  1344   1.363129688312248e-02            -             1.006510195879904e+00            -            8.741040929552266e-01            -            7.890472916611055e-01            -            1.492400930733284e+00            -            1.512980510340761e+00            -            1.579282457099535e+00            -            1.619899282565636e+00            -            1.638580064687735e+00            -            1.589199382506550e+00            -            1.211563550531286e+01            -           
  7203   1.048118141611099e-06  5.642637659305651e+00   3.701500917485667e-04  4.710428861953543e+00  3.236671635575838e-04  4.706347463481125e+00  3.022260620482164e-04  4.686195075977072e+00  2.846107959308952e-04  5.101579994695761e+00  3.603001787229054e-04  4.969275216606516e+00  4.869346561422461e-04  4.815417647417328e+00  1.087929463425841e-03  4.351701707743201e+00  1.050282418203707e-03  4.379508460601725e+00  9.490423728690800e-04  4.421657160007139e+00  5.216191320787544e-03  4.616551064430635e+00 
 10752   5.902247421918361e-07  1.433491142539248e+00   1.678232341508767e-04  1.974560222402798e+00  1.557335569128959e-04  1.826210106690498e+00  1.486252789981712e-04  1.771735821879812e+00  1.454066931860787e-04  1.676479736286228e+00  1.914191327818671e-04  1.578834921764702e+00  2.524023057208780e-04  1.640327564064558e+00  5.012422518246851e-04  1.934481617338447e+00  4.912018721552336e-04  1.897079963869945e+00  4.627680913440457e-04  1.792905242580822e+00  2.517212641816258e-03  1.818836490800157e+00 
 70875   2.905397322727765e-08  1.596832460721575e+00   4.589779667441007e-06  1.908489579152710e+00  4.233869274727908e-06  1.911645254087148e+00  4.070326181881967e-06  1.907760914556264e+00  3.916495233458051e-06  1.916580563544139e+00  5.051737103300979e-06  1.927395906731282e+00  6.632528966932227e-06  1.929678630640067e+00  1.565205863229835e-05  1.838179720933274e+00  1.515540147467576e-05  1.844548875086820e+00  1.397967991945137e-05  1.855749812213821e+00  7.325282247805376e-05  1.875565792017461e+00 
 86016   3.502533685306730e-08  -9.653999937664532e-01  3.145914373448022e-06  1.950914620988761e+00  2.905638953887291e-06  1.944383884516211e+00  2.795398806210159e-06  1.940692941080088e+00  2.694059953789463e-06  1.932426515131538e+00  3.458393263766624e-06  1.957115697372697e+00  4.566040814779626e-06  1.928252465591846e+00  1.077534073967712e-05  1.928265399190278e+00  1.042936676709516e-05  1.930275853263551e+00  9.619530215054795e-06  1.930678531514035e+00  5.035465855129928e-05  1.935927228290288e+00 
 625611  3.758146838173104e-08  -3.550021100325302e-02  8.191624845110823e-08  1.838610458806598e+00  8.901692094553937e-08  1.756672774293791e+00  8.628163339352568e-08  1.752908623020998e+00  1.186991673840510e-07  1.573540716105120e+00  1.142672436671432e-07  1.718590496482257e+00  2.062888615483871e-07  1.560896807770499e+00  2.164336372345588e-07  1.969428752138977e+00  2.071477163134716e-07  1.975081988925198e+00  2.012271442808355e-07  1.948959399930225e+00  1.283697102394399e-06  1.849287008699808e+00 
 688128  3.860414921064148e-08  -2.818876354148688e-01  6.981006173134574e-08  1.679010722738795e+00  7.803747159584873e-08  1.382076171368466e+00  7.580577099375319e-08  1.359030294070210e+00  1.064579371323759e-07  1.142748545953740e+00  9.757763441697875e-08  1.657722934852508e+00  1.829934328512195e-07  1.258079515247030e+00  1.757718326445001e-07  2.184837357928129e+00  1.681255281660299e-07  2.191389079135877e+00  1.655951336054784e-07  2.046157231899781e+00  1.081570655259156e-06  1.798813703614584e+00 


==> Data/RightTimings/Consistent_Timings.dat <==
 level         degree                assemble                stable                  solve                   dof          
   2    1.000000000000000e+00  1.0174894094467e+01  1.1667013168335e-02  1.8818769454956e+00  8.960000000000000e+02 
   2    2.000000000000000e+00  1.1248722076416e+01  2.0321130752563e-02  2.1188371181488e+00  1.280000000000000e+03 
   2    3.000000000000000e+00  1.4531281948090e+01  4.6709060668945e-02  2.9705159664154e+00  1.920000000000000e+03 
   3    1.000000000000000e+00  5.5078851938248e+01  2.2758960723877e-02  1.3847990989685e+01  7.168000000000000e+03 
   3    2.000000000000000e+00  6.7829079151154e+01  4.5583009719849e-02  2.0782341957092e+01  1.024000000000000e+04 
   3    3.000000000000000e+00  9.9975811004639e+01  1.2076497077942e-01  3.8495115995407e+01  1.536000000000000e+04 
   4    1.000000000000000e+00  2.7946947002411e+02  7.3225975036621e-02  2.3841669106483e+02  5.734400000000000e+04 
   4    2.000000000000000e+00  3.6484135317802e+02  1.7243123054504e-01  4.8426328396797e+02  8.192000000000000e+04 
   4    3.000000000000000e+00  5.7936638593674e+02  4.7949290275574e-01  1.4038399338722e+03  1.228800000000000e+05 
   5    1.000000000000000e+00  1.6153456079960e+03  3.6499714851379e-01  1.3051889762878e+04  4.587520000000000e+05
   5    2.000000000000000e+00  2.1786539080143e+03  9.4544410705566e-01  2.4142715060949e+04  6.553600000000000e+05



==> Data/RightTimings/Consistent_Timings_Small_Combined.dat <==
 level         degree                   dof                 assemble             stable                solve         
   2    1.000000000000000e+00  3.780000000000000e+02  1.2943299055099e+01  6.5581083297729e-02  1.0021901130676e-01 
   2    2.000000000000000e+00  5.400000000000000e+02  1.4865839958191e+01  4.7140121459961e-03  1.5085291862488e-01 
   2    3.000000000000000e+00  8.100000000000000e+02  1.9632497072220e+01  1.1116981506348e-02  2.5578904151917e-01 
   2    1.000000000000000e+00  8.960000000000000e+02  2.0481575012207e+01  3.1960010528564e-03  2.5449013710022e-01 
   2    2.000000000000000e+00  1.280000000000000e+03  2.4542004108429e+01  7.3659420013428e-03  4.1677594184875e-01 
   3    1.000000000000000e+00  1.750000000000000e+03  4.8047541856766e+01  6.1700344085693e-03  6.6513395309448e-01
   2    3.000000000000000e+00  1.920000000000000e+03  3.4262323141098e+01  2.1661043167114e-02  1.0465979576111e+00  
   3    2.000000000000000e+00  2.500000000000000e+03  5.8398095130920e+01  1.4203071594238e-02  1.6433529853821e+00 
   3    1.000000000000000e+00  3.024000000000000e+03  7.9616292953491e+01  8.6460113525391e-03  1.9458189010620e+00
   3    3.000000000000000e+00  3.750000000000000e+03  8.4542219161987e+01  4.4645786285400e-02  3.8658709526062e+00  
   3    2.000000000000000e+00  4.320000000000000e+03  9.9660134077072e+01  2.1510124206543e-02  3.6920058727264e+00 
   3    1.000000000000000e+00  4.802000000000000e+03  1.0583737802505e+02  1.2850999832153e-02  3.8966221809387e+00
   3    3.000000000000000e+00  6.480000000000000e+03  1.4935711717606e+02  7.1615934371948e-02  7.5970201492310e+00  
   3    2.000000000000000e+00  6.860000000000000e+03  1.3552446007729e+02  3.2875061035156e-02  7.9843800067902e+00 
   3    1.000000000000000e+00  7.168000000000000e+03  1.1729625916481e+02  1.8946886062622e-02  7.0264210700989e+00  
   3    2.000000000000000e+00  1.024000000000000e+04  1.5967693710327e+02  4.6532154083252e-02  1.3617193937302e+01
   3    3.000000000000000e+00  1.029000000000000e+04  2.0520270895958e+02  1.1096596717834e-01  1.9398803949356e+01
   3    3.000000000000000e+00  1.536000000000000e+04  2.3864684700966e+02  1.5864419937134e-01  3.3420333147049e+01


==> Data/RightTimings/Lumped_Timings.dat <==
 level         degree                assemble                stable                  solve                   dof          
   2    1.000000000000000e+00  9.531229972839355e+00  8.284282684326172e-02  3.900160789489746e-01  8.960000000000000e+02 
   2    2.000000000000000e+00  1.046138000488281e+01  2.065682411193848e-02  3.929820060729980e-01  1.280000000000000e+03 
   2    3.000000000000000e+00  1.276058292388916e+01  4.601788520812988e-02  4.505250453948975e-01  1.920000000000000e+03 
   3    1.000000000000000e+00  5.133996391296387e+01  2.001023292541504e-02  8.832421302795410e-01  7.168000000000000e+03 
   3    2.000000000000000e+00  6.001737999916077e+01  4.224896430969238e-02  1.078454017639160e+00  1.024000000000000e+04 
   3    3.000000000000000e+00  8.408793282508850e+01  1.031551361083984e-01  1.688748121261597e+00  1.536000000000000e+04 
   4    1.000000000000000e+00  2.506431031227112e+02  5.899786949157715e-02  4.604641914367676e+00  5.734400000000000e+04 
   4    2.000000000000000e+00  3.143968739509583e+02  1.307787895202637e-01  6.930243968963623e+00  8.192000000000000e+04 
   4    3.000000000000000e+00  4.704474279880524e+02  3.696670532226562e-01  1.460015392303467e+01  1.228800000000000e+05 
   5    1.000000000000000e+00  1.407806117057800e+03  2.630701065063477e-01  5.534783601760864e+01  4.587520000000000e+05 
   5    2.000000000000000e+00  1.824410841941833e+03  6.802511215209961e-01  1.012232909202576e+02  6.553600000000000e+05 
   5    3.000000000000000e+00  4.207057197093964e+03  2.055619955062866e+00  3.128792779445648e+02  9.830400000000000e+05 


==> Data/RightTimings/Lumped_Timings_Small_Combined.dat <==
 level         degree                   dof                 assemble               stable                 solve         
   2    1.000000000000000e+00  3.780000000000000e+02  1.2355050802231e+01    4.2782068252563e-02    2.4005889892578e-02 
   2    2.000000000000000e+00  5.400000000000000e+02  1.3802500009537e+01    3.0920505523682e-03    1.8782854080200e-02 
   2    3.000000000000000e+00  8.100000000000000e+02  1.7346511125565e+01    8.3899497985840e-03    2.7889966964722e-02 
   2    1.000000000000000e+00  8.960000000000000e+02  1.9017637968063e+01    2.5689601898193e-03    2.2009849548340e-02 
   2    2.000000000000000e+00  1.280000000000000e+03  2.2025370836258e+01    5.2359104156494e-03    3.0995130538940e-02 
   3    1.000000000000000e+00  1.750000000000000e+03  4.453831100463867e+01  5.137920379638672e-03  3.691697120666504e-02
   2    3.000000000000000e+00  1.920000000000000e+03  2.9229742050171e+01    1.5588045120239e-02    5.3874015808105e-02   
   3    2.000000000000000e+00  2.500000000000000e+03  5.205623984336853e+01  9.256124496459961e-03  6.117606163024902e-02 
   3    1.000000000000000e+00  3.024000000000000e+03  7.227078294754028e+01  6.197929382324219e-03  6.533312797546387e-02
   3    3.000000000000000e+00  3.750000000000000e+03  7.142300200462341e+01  3.000783920288086e-02  1.387310028076172e-01  
   3    2.000000000000000e+00  4.320000000000000e+03  8.729698204994202e+01  1.563286781311035e-02  1.059038639068604e-01 
   3    1.000000000000000e+00  4.802000000000000e+03  9.788104701042175e+01  9.104013442993164e-03  9.413099288940430e-02
   3    3.000000000000000e+00  6.480000000000000e+03  1.241789929866791e+02  5.110216140747070e-02  3.965859413146973e-01  
   3    2.000000000000000e+00  6.860000000000000e+03  1.181166889667511e+02  2.276110649108887e-02  2.346608638763428e-01 
   3    1.000000000000000e+00  7.168000000000000e+03  1.084769198894501e+02  1.449203491210938e-02  1.473419666290283e-01  
   3    2.000000000000000e+00  1.024000000000000e+04  1.324150681495667e+02  3.446102142333984e-02  5.021710395812988e-01
   3    3.000000000000000e+00  1.029000000000000e+04  1.692090110778809e+02  8.164811134338379e-02  9.099109172821045e-01
   3    3.000000000000000e+00  1.536000000000000e+04  1.950012187957764e+02  1.122939586639404e-01  1.434695005416870e+00 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg1_incr_radius_l2_numenr1_smalleps.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  256  2.166926758332002e-01  4.676033297521820e-01  4.743233640069540e-01  5.040224272471696e-01  4.458613919822243e-01  4.599791953489918e-01  5.839438418338929e-01  7.969206601885110e-01  8.451006230851053e-01  8.844025195244507e-01  5.678850028802678e+00 
 5.000000000000000e-01  256  2.166926758331951e-01  4.676033297521811e-01  4.743233640069722e-01  5.040224272471363e-01  4.458613919822350e-01  4.599791953489887e-01  5.839438418338849e-01  7.969206601885448e-01  8.451006230851035e-01  8.844025195244392e-01  5.678850028802678e+00 
 1.000000000000000e+00  256  2.166926758332068e-01  4.676033297521514e-01  4.743233640069664e-01  5.040224272471461e-01  4.458613919822381e-01  4.599791953490029e-01  5.839438418338707e-01  7.969206601885190e-01  8.451006230850964e-01  8.844025195244605e-01  5.678850028802657e+00 
 1.500000000000000e+00  264  1.113944568903413e-01  4.605222072183457e-01  4.677420226106439e-01  4.966525055867321e-01  3.005411475174768e-01  3.926591188240316e-01  4.504057969357862e-01  7.573068180043068e-01  8.106944805175726e-01  8.556899749043341e-01  5.103608529009570e+00 
 2.000000000000000e+00  264  1.113944568903162e-01  4.605222072183199e-01  4.677420226106381e-01  4.966525055867357e-01  3.005411475174493e-01  3.926591188240383e-01  4.504057969358013e-01  7.573068180042712e-01  8.106944805175469e-01  8.556899749043341e-01  5.103608529009449e+00 
 2.500000000000000e+00  288  1.415578681274088e-02  4.461393386585524e-01  4.480416855896565e-01  4.693988196675543e-01  2.249225366743826e-01  3.864005136924180e-01  4.389160139828530e-01  7.407555595127473e-01  7.948230988847453e-01  8.403044310900327e-01  4.803857784565679e+00 
 3.000000000000000e+00  296  8.355043451413469e-03  4.455430408205614e-01  4.318130439704788e-01  4.519156372570090e-01  2.229535808885137e-01  3.862433933828675e-01  4.349756476876743e-01  7.405149420593347e-01  7.940871607582198e-01  8.110940369630431e-01  4.727495527239114e+00 
 3.500000000000000e+00  312  1.093634510835439e-03  4.205179301794018e-01  4.193450534352241e-01  4.368599961808872e-01  2.200484767971460e-01  3.787077595764883e-01  4.263806083051676e-01  7.187571506628689e-01  7.690212022082004e-01  8.090007527351863e-01  4.599732564591406e+00 
 4.000000000000000e+00  320  6.787438000688262e-04  4.167938666277187e-01  4.160004039075322e-01  4.338728422286713e-01  2.169859042688493e-01  3.781159286808564e-01  4.254554566838129e-01  7.069429823524240e-01  7.577996293782427e-01  7.981498608188469e-01  4.550795618747017e+00 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg1_incr_radius_l3_numenr1_smalleps.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  2048  7.380537677442267e-02  1.700417761445099e-01  1.672599848629082e-01  1.727782526592789e-01  1.800675475679436e-01  2.115547289497854e-01  2.673608861847434e-01  3.086003567839533e-01  3.196633375770901e-01  3.180715629389326e-01  2.189203810443566e+00 
 5.000000000000000e-01  2048  7.380537677442911e-02  1.700417761444961e-01  1.672599848628948e-01  1.727782526592545e-01  1.800675475678699e-01  2.115547289497757e-01  2.673608861846857e-01  3.086003567838995e-01  3.196633375770572e-01  3.180715629389050e-01  2.189203810443267e+00 
 1.000000000000000e+00  2056  6.101458134128057e-02  1.629841881434286e-01  1.616694549121185e-01  1.681512545414625e-01  1.681423404515980e-01  1.967513593144297e-01  2.442399295354098e-01  3.013792595641589e-01  3.139585674505097e-01  3.137567709772364e-01  2.092047706231632e+00 
 1.500000000000000e+00  2088  4.290791511689762e-02  1.598304065739362e-01  1.559748634121734e-01  1.604127812959306e-01  1.447992691091780e-01  1.726357534058534e-01  2.169900025145624e-01  2.941220472059349e-01  3.055830983414327e-01  3.052381670559976e-01  1.958494304031898e+00 
 2.000000000000000e+00  2160  1.909234655567538e-02  1.580750725728692e-01  1.535158682942694e-01  1.555731987647184e-01  1.064816793410848e-01  1.495790643384520e-01  2.023547467884681e-01  2.927125301685432e-01  3.043902112409262e-01  3.042761205362914e-01  1.846050838601300e+00 
 2.500000000000000e+00  2256  5.514237647314957e-03  1.494476730674852e-01  1.452017920298023e-01  1.461462529525628e-01  9.958103997805168e-02  1.453554442905767e-01  2.000091310542431e-01  2.918858088459495e-01  3.026220430290425e-01  3.029141552477208e-01  1.788677578142753e+00 
 3.000000000000000e+00  2384  8.456408092263334e-04  1.400382675212981e-01  1.358130044499433e-01  1.380155635330120e-01  9.724175738831242e-02  1.418652556006310e-01  1.905484555974404e-01  2.849345173645488e-01  2.950550557656939e-01  2.945977614527764e-01  1.718955279482881e+00 
 3.500000000000000e+00  2496  2.039463342915493e-04  1.373716544477008e-01  1.332942469426617e-01  1.357600956186791e-01  9.374988757266012e-02  1.394263144207839e-01  1.880979533767344e-01  2.787864023480111e-01  2.892381795469090e-01  2.886946598810440e-01  1.684623340489473e+00 
 4.000000000000000e+00  2552  1.722697586385991e-04  1.371112946418767e-01  1.331282091114088e-01  1.356484487093432e-01  9.330442131244387e-02  1.388878860880776e-01  1.877494342800596e-01  2.775346153883769e-01  2.883713541291311e-01  2.882284764627832e-01  1.680136409882135e+00 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg2_incr_radius_l2_numenr1_smalleps.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  640  3.263369860278575e-02  5.834775302571815e-02  6.259191733130098e-02  6.857653899752858e-02  1.197114820265610e-01  1.712389343642875e-01  1.969045296593319e-01  1.631090880947808e-01  1.296681820926691e-01  1.368286867307957e-01  1.139610810925760e+00 
 5.000000000000000e-01  640  3.263369860283816e-02  5.834775302571460e-02  6.259191733132408e-02  6.857653899750682e-02  1.197114820265548e-01  1.712389343643115e-01  1.969045296593204e-01  1.631090880947896e-01  1.296681820926837e-01  1.368286867307882e-01  1.139610810925831e+00 
 1.000000000000000e+00  640  3.263369860282883e-02  5.834775302574879e-02  6.259191733129388e-02  6.857653899753791e-02  1.197114820265504e-01  1.712389343642911e-01  1.969045296593470e-01  1.631090880947994e-01  1.296681820926699e-01  1.368286867307913e-01  1.139610810925852e+00 
 1.500000000000000e+00  648  1.444022087591579e-02  5.703260137839283e-02  6.067982948734896e-02  6.608877106100097e-02  9.006002335831287e-02  1.230464265571451e-01  1.835356486203015e-01  1.174331109791362e-01  1.295596906799932e-01  1.368246812400824e-01  9.787010042376245e-01 
 2.000000000000000e+00  648  1.444022087589625e-02  5.703260137837507e-02  6.067982948735429e-02  6.608877106094635e-02  9.006002335828756e-02  1.230464265571056e-01  1.835356486202975e-01  1.174331109791202e-01  1.295596906799750e-01  1.368246812400802e-01  9.787010042374362e-01 
 2.500000000000000e+00  672  2.853407291566468e-03  5.586420085801125e-02  5.880102319340663e-02  6.286475294347893e-02  7.301839977918556e-02  1.031511070856426e-01  1.723858970698422e-01  1.165094007730474e-01  1.286150116815796e-01  1.361554226638395e-01  9.102186233395955e-01 
 3.000000000000000e+00  680  1.767474673749270e-03  5.584034834670426e-02  5.751722803169512e-02  6.110626234746164e-02  7.288133738300129e-02  1.029336660928113e-01  1.715693309599211e-01  1.165088391015594e-01  1.286060524135251e-01  1.361525794112413e-01  9.048831187616670e-01 
 3.500000000000000e+00  696  2.644107192824041e-04  5.424119554104401e-02  5.625375572439983e-02  5.933535906318221e-02  7.266294174319254e-02  1.022358254280320e-01  1.715304945958001e-01  1.164885820905157e-01  1.285903068476912e-01  1.359847164903170e-01  8.975875882434536e-01 
 4.000000000000000e+00  704  1.501690906633435e-04  5.396910571848279e-02  5.593351086936948e-02  5.898712060883682e-02  7.255057221110306e-02  1.021390146238241e-01  1.714899419854423e-01  1.161298843412033e-01  1.281084318361105e-01  1.353728620058186e-01  8.948306132908499e-01 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg2_incr_radius_l3_numenr1_smalleps.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  5120  2.208679565817828e-03  7.095634165562359e-03  6.637501188674122e-03  6.575317078252763e-03  8.163960268421366e-03  1.053152590993500e-02  1.422560558741548e-02  1.686719803914771e-02  1.691554096371650e-02  1.606730551600011e-02  1.052882682829441e-01 
 5.000000000000000e-01  5120  2.208679565816940e-03  7.095634165555698e-03  6.637501188701656e-03  6.575317078293619e-03  8.163960268496862e-03  1.053152590988260e-02  1.422560558741859e-02  1.686719803901271e-02  1.691554096368719e-02  1.606730551599655e-02  1.052882682828624e-01 
 1.000000000000000e+00  5128  2.076069208362341e-03  6.907032347136077e-03  6.540445167783293e-03  6.523458089057854e-03  7.865245998071924e-03  1.002253686989496e-02  1.317860422602823e-02  1.603662807237205e-02  1.633870304423590e-02  1.569628422627733e-02  1.011850072492209e-01 
 1.500000000000000e+00  5160  1.354562467215326e-03  6.733655131377692e-03  6.346180248777866e-03  6.349249832054316e-03  6.532497048756358e-03  8.339090921081205e-03  1.062958599486752e-02  1.596075596010449e-02  1.620858456662111e-02  1.558746921605447e-02  9.404163138690791e-02 
 2.000000000000000e+00  5232  6.673323494710282e-04  6.380216289414431e-03  5.994682385657146e-03  5.924070191486219e-03  5.594352948520953e-03  7.031984162016780e-03  9.048387152626347e-03  1.558058684534158e-02  1.585264233048678e-02  1.524981123288427e-02  8.732406588790553e-02 
 2.500000000000000e+00  5328  2.690713587591986e-04  6.262681553188543e-03  5.838914213175617e-03  5.694615424156613e-03  5.134646238230456e-03  6.414601475265957e-03  8.322296383618255e-03  1.551362025797065e-02  1.578199499568322e-02  1.520818322457451e-02  8.444062512461770e-02 
 3.000000000000000e+00  5456  5.962818677640591e-05  6.013740066126427e-03  5.640080976825779e-03  5.556818940131159e-03  4.994852416853934e-03  6.267299041778251e-03  8.077102716668616e-03  1.546674361758704e-02  1.572503180300666e-02  1.513889697013449e-02  8.294019473589032e-02 
 3.500000000000000e+00  5568  1.344749801845957e-05  5.905460251840022e-03  5.544108903249967e-03  5.459578502234219e-03  4.974127819437957e-03  6.219470193379983e-03  7.967291337820814e-03  1.534792198738533e-02  1.560410835289217e-02  1.505352156709838e-02  8.208903641335752e-02 
 4.000000000000000e+00  5624  1.057303438423141e-05  5.891196510787289e-03  5.530458674264160e-03  5.450065480415045e-03  4.966855985815588e-03  6.209065453190998e-03  7.944195065287651e-03  1.531591549720579e-02  1.557775192180033e-02  1.502645679620551e-02  8.192253441935193e-02 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg3_incr_radius_l2_numenr1_smalleps.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  1280  2.958550250217851e-03  1.008562967199111e-02  9.265350382386295e-03  9.133578514208374e-03  1.572708594529226e-02  2.183572247795462e-02  3.115055289462898e-02  2.081071423873349e-02  2.071810611739489e-02  2.024611954246947e-02  1.619314100352796e-01 
 5.000000000000000e-01  1280  2.958550250201863e-03  1.008562967220961e-02  9.265350382420490e-03  9.133578514227025e-03  1.572708594523453e-02  2.183572247796439e-02  3.115055289464275e-02  2.081071423879743e-02  2.071810611740998e-02  2.024611954245570e-02  1.619314100355638e-01 
 1.000000000000000e+00  1280  2.958550250439451e-03  1.008562967222781e-02  9.265350382415161e-03  9.133578514285645e-03  1.572708594521144e-02  2.183572247800347e-02  3.115055289468360e-02  2.081071423873571e-02  2.071810611742020e-02  2.024611954245525e-02  1.619314100358764e-01 
 1.500000000000000e+00  1288  1.485475929107194e-03  1.006372900468389e-02  9.262974569163251e-03  9.129084943539034e-03  1.143808742221797e-02  1.556771455421213e-02  2.084521039507781e-02  2.076340012816669e-02  2.071810585661238e-02  2.017892329544901e-02  1.394527060982291e-01 
 2.000000000000000e+00  1288  1.485475929206670e-03  1.006372900462082e-02  9.262974569162807e-03  9.129084943564347e-03  1.143808742215713e-02  1.556771455420503e-02  2.084521039505960e-02  2.076340012809075e-02  2.071810585663236e-02  2.017892329546145e-02  1.394527060981581e-01 
 2.500000000000000e+00  1312  3.335340022050381e-04  9.756956364255220e-03  8.661366937938730e-03  8.192764090957372e-03  9.766368238743439e-03  1.270184495977489e-02  1.630613314147400e-02  2.066796879894817e-02  2.061195114924219e-02  1.999366492283627e-02  1.269925526063744e-01 
 3.000000000000000e+00  1320  2.113081382879578e-04  9.754832129584834e-03  8.591989848322434e-03  8.089236576274583e-03  9.730843513779508e-03  1.262927376404166e-02  1.592540892895444e-02  2.066517931248590e-02  2.060813919225613e-02  1.995394525287475e-02  1.261601566568586e-01 
 3.500000000000000e+00  1336  4.201824485483563e-05  9.709270766919520e-03  8.538666247906335e-03  7.993793891742929e-03  9.622690184251770e-03  1.244675692881403e-02  1.576001983251185e-02  2.065790855227512e-02  2.059026052000990e-02  1.994801120559542e-02  1.253093963748810e-01 
 4.000000000000000e+00  1344  2.259223141898303e-05  9.696221088763668e-03  8.512804025154974e-03  7.960130408047661e-03  9.622098350230868e-03  1.244620608421965e-02  1.575856984190338e-02  2.065775086360500e-02  2.058431273415495e-02  1.991438784933530e-02  1.251750734768322e-01 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg3_incr_radius_l3_numenr1_smalleps.dat <==
           r             dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  10240  5.562504084744013e-05  2.278132661310828e-04  2.042588283064362e-04  1.940780544225085e-04  2.684663046386149e-04  3.765677215747942e-04  5.500974797576497e-04  6.386048601751959e-04  6.200778677070140e-04  5.684590776615650e-04  3.704048501219859e-03 
 5.000000000000000e-01  10240  5.562504079814623e-05  2.278132669846222e-04  2.042588283304170e-04  1.940780544740228e-04  2.684663046768065e-04  3.765677216076568e-04  5.500974796097680e-04  6.386048602426975e-04  6.200778675489182e-04  5.684590776429133e-04  3.704048501912638e-03 
 1.000000000000000e+00  10248  4.607881584184348e-05  2.087958161798298e-04  1.922959543567693e-04  1.859519159843614e-04  2.449441881346992e-04  3.455537555301369e-04  5.080534116914670e-04  6.088394968650768e-04  5.989028068889013e-04  5.544984710699197e-04  3.493914632542783e-03 
 1.500000000000000e+00  10280  3.598422782924438e-05  2.070888070524468e-04  1.894530490456070e-04  1.808317174409879e-04  2.212079265375699e-04  3.054314166943684e-04  4.271714548460537e-04  6.060552160702670e-04  5.905057552149096e-04  5.490292516592277e-04  3.312758822392681e-03 
 2.000000000000000e+00  10352  1.815291737794489e-05  1.998859210243786e-04  1.820377707324461e-04  1.719544710501175e-04  1.871474587864519e-04  2.506893097713458e-04  3.362960763086953e-04  6.043918591274178e-04  5.878976676290115e-04  5.468075814869522e-04  3.085261033291431e-03 
 2.500000000000000e+00  10448  7.907683958086054e-06  1.920423596581955e-04  1.764676291453604e-04  1.669847999026253e-04  1.715807427462579e-04  2.284906084599747e-04  3.078838965482333e-04  5.960242753557665e-04  5.815679966598708e-04  5.418410599196122e-04  2.970791052348432e-03 
 3.000000000000000e+00  10576  2.510920292131402e-06  1.908024937926633e-04  1.743252550614471e-04  1.648602633581575e-04  1.642845654084013e-04  2.200339332563139e-04  2.941661550512897e-04  5.952650187053266e-04  5.804797683395257e-04  5.405508699807271e-04  2.927279243245096e-03 
 3.500000000000000e+00  10688  8.092609944387874e-07  1.892355178059191e-04  1.731279239804984e-04  1.639825821513341e-04  1.634843078317516e-04  2.181958657927474e-04  2.909739487240159e-04  5.947902352483325e-04  5.799836491502397e-04  5.400748493569196e-04  2.914658141033755e-03 
 4.000000000000000e+00  10744  6.221108648230000e-07  1.888220727348511e-04  1.728296221723546e-04  1.636801376214692e-04  1.633991620351161e-04  2.178993528718642e-04  2.897409001345608e-04  5.942161799286083e-04  5.794542202295361e-04  5.397953903862884e-04  2.910459148981914e-03 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_incr_radius_l2_numenr1.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  256  4.123853722684157e-01  9.770001335931320e-01  1.001289604659303e+00  1.080532840589251e+00  7.984632759227073e-01  7.146082718080078e-01  1.173644687741504e+00  2.249458509560840e+00  2.438736142518789e+00  2.601362542135717e+00  1.344748138079766e+01 
 5.000000000000000e-01  256  4.123853722684157e-01  9.770001335931320e-01  1.001289604659303e+00  1.080532840589251e+00  7.984632759227073e-01  7.146082718080078e-01  1.173644687741504e+00  2.249458509560840e+00  2.438736142518789e+00  2.601362542135717e+00  1.344748138079766e+01 
 1.000000000000000e+00  256  4.123853722684157e-01  9.770001335931320e-01  1.001289604659303e+00  1.080532840589251e+00  7.984632759227073e-01  7.146082718080078e-01  1.173644687741504e+00  2.249458509560840e+00  2.438736142518789e+00  2.601362542135717e+00  1.344748138079766e+01 
 1.500000000000000e+00  264  2.044952663930737e-01  9.768005939757138e-01  1.000980482554940e+00  1.080412481260169e+00  4.705516612889711e-01  6.969077131119614e-01  6.702011380190296e-01  2.156311711359038e+00  2.359618495384667e+00  2.535818628363566e+00  1.215209817171112e+01 
 2.000000000000000e+00  264  2.044952663930737e-01  9.768005939757138e-01  1.000980482554940e+00  1.080412481260169e+00  4.705516612889711e-01  6.969077131119614e-01  6.702011380190296e-01  2.156311711359038e+00  2.359618495384667e+00  2.535818628363566e+00  1.215209817171112e+01 
 2.500000000000000e+00  288  2.895112962640845e-02  9.324061436044011e-01  9.561227541316830e-01  1.007466880431506e+00  3.138424948501313e-01  6.954880452061460e-01  6.641511296602882e-01  2.078175259427223e+00  2.281698589739382e+00  2.453492574063131e+00  1.141179500074030e+01 
 3.000000000000000e+00  296  1.736637252456208e-02  9.274171219140261e-01  9.181825800831565e-01  9.870815108694844e-01  2.898290886755732e-01  6.949356866723808e-01  6.631215939605335e-01  2.078091226885797e+00  2.281064474001658e+00  2.361101323469396e+00  1.121819097905657e+01 
 3.500000000000000e+00  312  2.051889292085551e-03  8.493311187539687e-01  8.708026092474044e-01  9.408991591145490e-01  2.851254522120303e-01  6.917749256634358e-01  6.560494281930112e-01  1.997546701113965e+00  2.193640964927963e+00  2.352983626443336e+00  1.084020587496175e+01 
 4.000000000000000e+00  320  9.804066310850068e-04  8.335830128048092e-01  8.564925420892000e-01  9.287937230644250e-01  2.778842399362875e-01  6.917743038241722e-01  6.546370618682156e-01  1.958385571402960e+00  2.157121188652113e+00  2.316169224450792e+00  1.067582127472406e+01 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_incr_radius_l3_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  2048  1.731936778190546e-01  3.992368580566090e-01  4.132708201096280e-01  4.506529036623714e-01  3.817243978893115e-01  4.057844368756989e-01  5.934189900391225e-01  8.939999440785069e-01  9.671193506636615e-01  1.001717612190306e+00  5.680118991384269e+00 
 5.000000000000000e-01  2048  1.731936778190546e-01  3.992368580566090e-01  4.132708201096280e-01  4.506529036623714e-01  3.817243978893115e-01  4.057844368756989e-01  5.934189900391225e-01  8.939999440785069e-01  9.671193506636615e-01  1.001717612190306e+00  5.680118991384269e+00 
 1.000000000000000e+00  2056  1.611406113738452e-01  3.966802194716652e-01  4.114920911858388e-01  4.492897029622083e-01  3.786989500125402e-01  4.008618719901831e-01  5.416876932799086e-01  8.836460114923579e-01  9.590511396264012e-01  9.956736498126713e-01  5.578221941207616e+00 
 1.500000000000000e+00  2088  1.193662482015572e-01  3.919953679170809e-01  4.062690354947818e-01  4.429811558699348e-01  3.367614255377465e-01  3.497491126636487e-01  4.067743250374187e-01  8.755915919811637e-01  9.495941632138707e-01  9.874263329461970e-01  5.266508758863395e+00 
 2.000000000000000e+00  2160  4.729496268822397e-02  3.855195211894333e-01  3.949072850749458e-01  4.208797498999992e-01  1.611727606061275e-01  3.032964978089265e-01  3.634935951200395e-01  8.619101493434842e-01  9.363934865949122e-01  9.720777606917750e-01  4.846945769017864e+00 
 2.500000000000000e+00  2256  1.232720093254946e-02  3.528214363820892e-01  3.647454624073636e-01  3.790328849309850e-01  1.409566477067496e-01  2.966954297113542e-01  3.560673368127034e-01  8.561381834626784e-01  9.201141879368042e-01  9.563958091582574e-01  4.635294579441535e+00 
 3.000000000000000e+00  2384  1.722918213391544e-03  3.176435104462683e-01  3.235082500122806e-01  3.462568979320881e-01  1.361110044111982e-01  2.878764164152119e-01  3.345233270916017e-01  8.267448171123259e-01  8.877838605783954e-01  9.143847401175176e-01  4.376555742330282e+00 
 3.500000000000000e+00  2496  2.967908391506846e-04  3.050939960034778e-01  3.109642792258138e-01  3.358348799443331e-01  1.287280091835159e-01  2.825245427741470e-01  3.260450029996291e-01  7.901739948952526e-01  8.500694365269976e-01  8.709813351060030e-01  4.200712267498311e+00 
 4.000000000000000e+00  2552  2.326341224807571e-04  3.035016087422586e-01  3.101258027637748e-01  3.352121123928167e-01  1.277463587095093e-01  2.816896691491708e-01  3.248506410460110e-01  7.772304003033401e-01  8.414320314269763e-01  8.680022541284771e-01  4.170023512784816e+00 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_incr_radius_l2_numenr1.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  640  5.963853187854173e-02  1.633165685258837e-01  1.591955998851797e-01  1.652549389715827e-01  1.683808077117095e-01  2.203857113530314e-01  3.039360108214817e-01  4.031804575437756e-01  4.251249120361771e-01  4.228189308743477e-01  2.491232469601705e+00 
 5.000000000000000e-01  640  5.963853187854173e-02  1.633165685258837e-01  1.591955998851797e-01  1.652549389715827e-01  1.683808077117095e-01  2.203857113530314e-01  3.039360108214817e-01  4.031804575437756e-01  4.251249120361771e-01  4.228189308743477e-01  2.491232469601705e+00 
 1.000000000000000e+00  640  5.963853187854173e-02  1.633165685258837e-01  1.591955998851797e-01  1.652549389715827e-01  1.683808077117095e-01  2.203857113530314e-01  3.039360108214817e-01  4.031804575437756e-01  4.251249120361771e-01  4.228189308743477e-01  2.491232469601705e+00 
 1.500000000000000e+00  648  2.999944370431096e-02  1.621249009410461e-01  1.579502715097547e-01  1.640969997537565e-01  1.354925806411491e-01  1.552238637543057e-01  2.132328392634584e-01  4.021746221606577e-01  4.249130083527333e-01  4.228164618468937e-01  2.268024991928058e+00 
 2.000000000000000e+00  648  2.999944370431096e-02  1.621249009410461e-01  1.579502715097547e-01  1.640969997537565e-01  1.354925806411491e-01  1.552238637543057e-01  2.132328392634584e-01  4.021746221606577e-01  4.249130083527333e-01  4.228164618468937e-01  2.268024991928058e+00 
 2.500000000000000e+00  672  5.647501538931898e-03  1.543732017653157e-01  1.504271797534180e-01  1.560515212095139e-01  9.338096267182783e-02  1.284348041246095e-01  2.029750250626230e-01  4.012147779362216e-01  4.241507870739554e-01  4.221922497659265e-01  2.138848010902343e+00 
 3.000000000000000e+00  680  3.516835467114010e-03  1.543575845142420e-01  1.451373206145528e-01  1.509521304599271e-01  9.244388891752342e-02  1.284039408316677e-01  2.025925338756567e-01  4.003810322715000e-01  4.232302331690314e-01  4.181658131486934e-01  2.119181313269905e+00 
 3.500000000000000e+00  696  4.880048659672287e-04  1.453666765599997e-01  1.414251768888306e-01  1.466267181531498e-01  9.202600530858973e-02  1.281367301378640e-01  2.014904617265310e-01  3.961876235260307e-01  4.190261865051546e-01  4.176658349678477e-01  2.088439418639965e+00 
 4.000000000000000e+00  704  2.102376420785035e-04  1.437015842427760e-01  1.399983210124045e-01  1.452619661534333e-01  9.167660500024644e-02  1.278589690452434e-01  2.012446650824495e-01  3.906230788774518e-01  4.133829314027291e-01  4.121777327474589e-01  2.066136091206268e+00 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_incr_radius_l3_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  5120  5.810396633912474e-03  1.848094842883796e-02  1.775235466436120e-02  1.822085949109642e-02  2.031813609219268e-02  2.560687883559654e-02  3.488687633824439e-02  4.751447689579003e-02  4.945432560100738e-02  4.825334925156488e-02  2.862986022326055e-01 
 5.000000000000000e-01  5120  5.810396633912474e-03  1.848094842883796e-02  1.775235466436120e-02  1.822085949109642e-02  2.031813609219268e-02  2.560687883559654e-02  3.488687633824439e-02  4.751447689579003e-02  4.945432560100738e-02  4.825334925156488e-02  2.862986022326055e-01 
 1.000000000000000e+00  5128  5.403091921519332e-03  1.829978853600656e-02  1.761931412036999e-02  1.811566222228977e-02  1.952006240372706e-02  2.433870884144707e-02  3.219563326907693e-02  4.615279129640726e-02  4.849446261870405e-02  4.761838283955466e-02  2.777578980690976e-01 
 1.500000000000000e+00  5160  3.680435757920320e-03  1.787778107379756e-02  1.726286046528758e-02  1.784167310611195e-02  1.652632700486079e-02  2.055018455669577e-02  2.534390470615522e-02  4.602454016225987e-02  4.811410449035325e-02  4.734890483995313e-02  2.605707161633930e-01 
 2.000000000000000e+00  5232  1.851619954039707e-03  1.734367704634066e-02  1.660324459932028e-02  1.696497061017954e-02  1.287875089670054e-02  1.595279450620257e-02  2.044785526405368e-02  4.539290432153376e-02  4.754442655214186e-02  4.672932177143485e-02  2.417095655219441e-01 
 2.500000000000000e+00  5328  7.075557552498335e-04  1.679719056615214e-02  1.598028109335203e-02  1.603363067098584e-02  1.099453238965653e-02  1.392498103289652e-02  1.872016453823111e-02  4.522501928082523e-02  4.729668055506187e-02  4.648503078818589e-02  2.321650666705928e-01 
 3.000000000000000e+00  5456  1.371566230148336e-04  1.581583605334158e-02  1.511559071526625e-02  1.535416021992297e-02  1.053572497913047e-02  1.324040008201299e-02  1.762049719372216e-02  4.475740722496813e-02  4.675810100701216e-02  4.591123337127145e-02  2.252461074696619e-01 
 3.500000000000000e+00  5568  2.579643223987738e-05  1.548668259274777e-02  1.477275329560790e-02  1.500201658637224e-02  1.045926263596320e-02  1.300959322876860e-02  1.712116897283655e-02  4.419565900299327e-02  4.611986400736523e-02  4.515760154508142e-02  2.213503982999754e-01 
 4.000000000000000e+00  5624  1.905791758916031e-05  1.543078463969616e-02  1.474336096228201e-02  1.497879824256998e-02  1.044835497790908e-02  1.298592581055713e-02  1.702499593133266e-02  4.398676930830048e-02  4.594005358443987e-02  4.507652373513515e-02  2.206346251098097e-01 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_incr_radius_l2_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  1280  5.668724849822615e-03  1.897221520110381e-02  1.801052118791624e-02  1.832258417393096e-02  2.502278376064559e-02  3.354200933016172e-02  4.819019537692704e-02  5.976939814651017e-02  5.892149577165373e-02  5.553853438514356e-02  3.419584621838148e-01 
 5.000000000000000e-01  1280  5.668724849822615e-03  1.897221520110381e-02  1.801052118791624e-02  1.832258417393096e-02  2.502278376064559e-02  3.354200933016172e-02  4.819019537692704e-02  5.976939814651017e-02  5.892149577165373e-02  5.553853438514356e-02  3.419584621838148e-01 
 1.000000000000000e+00  1280  5.668724849822615e-03  1.897221520110381e-02  1.801052118791624e-02  1.832258417393096e-02  2.502278376064559e-02  3.354200933016172e-02  4.819019537692704e-02  5.976939814651017e-02  5.892149577165373e-02  5.553853438514356e-02  3.419584621838148e-01 
 1.500000000000000e+00  1288  2.750362971094322e-03  1.887865736455785e-02  1.799718164148167e-02  1.831588793270233e-02  1.809511041466028e-02  2.364315504978620e-02  3.117816233740767e-02  5.974089522578563e-02  5.890764681713323e-02  5.533883951702423e-02  3.048458992716334e-01 
 2.000000000000000e+00  1288  2.750362971094322e-03  1.887865736455785e-02  1.799718164148167e-02  1.831588793270233e-02  1.809511041466028e-02  2.364315504978620e-02  3.117816233740767e-02  5.974089522578563e-02  5.890764681713323e-02  5.533883951702423e-02  3.048458992716334e-01 
 2.500000000000000e+00  1312  6.282167117770410e-04  1.760201997950439e-02  1.650773363547753e-02  1.655736205875824e-02  1.492094915273201e-02  1.915681675509484e-02  2.471799307468858e-02  5.955721846332285e-02  5.869039902373174e-02  5.499642270508920e-02  2.833351315601753e-01 
 3.000000000000000e+00  1320  4.038702867124044e-04  1.760201679267182e-02  1.623625609137935e-02  1.633984990238524e-02  1.477972747755585e-02  1.904900726762193e-02  2.419223441799412e-02  5.955388395243277e-02  5.868091358463401e-02  5.482440793653476e-02  2.816621677099214e-01 
 3.500000000000000e+00  1336  7.677274664219524e-05  1.710187670738206e-02  1.604403813745092e-02  1.614504635299330e-02  1.446220058157444e-02  1.869880529587409e-02  2.414064232689173e-02  5.941913895155926e-02  5.851651386336032e-02  5.481124273809357e-02  2.794162777018201e-01 
 4.000000000000000e+00  1344  3.558838630968175e-05  1.696364186934529e-02  1.591171365381694e-02  1.600867500517955e-02  1.446208830488116e-02  1.869451954262136e-02  2.412631907296525e-02  5.918009864524487e-02  5.830068669642374e-02  5.463478055066640e-02  2.783181117274509e-01 


==> Data/groundstateincrradius/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_incr_radius_l3_numenr1.dat <==
           r             dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  10240  1.189487157629010e-04  4.916519309383638e-04  4.538730205743136e-04  4.483670060380085e-04  6.008357197546665e-04  8.071178392921041e-04  1.122530316073345e-03  1.549865719790322e-03  1.565950677957506e-03  1.472035840294872e-03  8.631176786476402e-03 
 5.000000000000000e-01  10240  1.189487157629010e-04  4.916519309383638e-04  4.538730205743136e-04  4.483670060380085e-04  6.008357197546665e-04  8.071178392921041e-04  1.122530316073345e-03  1.549865719790322e-03  1.565950677957506e-03  1.472035840294872e-03  8.631176786476402e-03 
 1.000000000000000e+00  10248  1.073876892774273e-04  4.795449399290774e-04  4.466187485165918e-04  4.439006714593852e-04  5.660987527837946e-04  7.604232487623541e-04  1.058715218649642e-03  1.515572379506391e-03  1.542665132717502e-03  1.457054427043136e-03  8.377981208646190e-03 
 1.500000000000000e+00  10280  8.027381021014079e-05  4.734100566037291e-04  4.398017879698735e-04  4.365332275435563e-04  4.808481064064729e-04  6.421346909530889e-04  8.515961926991444e-04  1.504093000431972e-03  1.518552263689799e-03  1.439066858106131e-03  7.866309994611242e-03 
 2.000000000000000e+00  10352  3.963453108490889e-05  4.542492690560174e-04  4.211459908014525e-04  4.123780993121606e-04  3.846080369638294e-04  5.004577322926806e-04  6.507757806195613e-04  1.487879520044810e-03  1.499900444136504e-03  1.424439564644775e-03  7.275468968959586e-03 
 2.500000000000000e+00  10448  1.738144635266003e-05  4.414335290987559e-04  4.084917866800097e-04  3.942545901756134e-04  3.326592691510477e-04  4.338374007315515e-04  5.723976159055510e-04  1.473675042052314e-03  1.487300120793567e-03  1.411791346651814e-03  6.973222147589553e-03 
 3.000000000000000e+00  10576  5.441990903021221e-06  4.291949020247543e-04  3.951665477730515e-04  3.875973090532447e-04  3.080287456254105e-04  4.099711583811505e-04  5.380535919976559e-04  1.470878567098488e-03  1.484476559689973e-03  1.405880309309104e-03  6.834689681852524e-03 
 3.500000000000000e+00  10688  1.710256903209029e-06  4.218164754474785e-04  3.889491822595126e-04  3.824368137084200e-04  3.045189623001043e-04  4.041866372941350e-04  5.311097372748819e-04  1.464422914176478e-03  1.478039218703486e-03  1.400338309099247e-03  6.777528507161179e-03 
 4.000000000000000e+00  10744  1.351575894759094e-06  4.200272664012239e-04  3.879178388332960e-04  3.815028710345558e-04  3.042627541849363e-04  4.035548371703612e-04  5.283277318479662e-04  1.460139766733093e-03  1.474557291003542e-03  1.398686244555414e-03  6.760328177659147e-03 


==> Data/groundstateincrradiusoddp/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg1_incr_radius_l2_numenr1_smalleps.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  108  3.282012471649522e-01  5.941425409344063e-01  5.888715112789589e-01  6.253933418658892e-01  6.896771410056681e-01  7.056648553511793e-01  7.729258004125699e-01  1.510365235303117e+00  1.497714903544697e+00  1.517422841335586e+00  8.830379418197019e+00 
 1.000000000000000e+00  109  2.445262506865420e-01  5.941425409343961e-01  5.888715112789464e-01  6.253933418658937e-01  4.816618703745723e-01  6.453930826386398e-01  7.331048689745199e-01  1.510365235301862e+00  1.497714903534771e+00  1.517422841296296e+00  8.438596446886436e+00 
 1.500000000000000e+00  109  2.445262506865420e-01  5.941425409343961e-01  5.888715112789464e-01  6.253933418658937e-01  4.816618703745723e-01  6.453930826386398e-01  7.331048689745199e-01  1.510365235301862e+00  1.497714903534771e+00  1.517422841296296e+00  8.438596446886436e+00 
 2.000000000000000e+00  113  1.561359359700643e-01  5.941425409344272e-01  5.874180269591904e-01  6.203837508605927e-01  3.391929006672481e-01  6.320205044064351e-01  7.234519417223089e-01  1.510365235299565e+00  1.497714903550400e+00  1.517422841341133e+00  8.178248581711365e+00 
 2.500000000000000e+00  119  7.867543529262666e-02  5.661582958378473e-01  5.794207250477599e-01  5.793004229363614e-01  2.721563606386370e-01  6.314567866740473e-01  7.227798693885603e-01  1.510365235299671e+00  1.489751926216833e+00  1.517422841341235e+00  7.947487898673579e+00 
 3.000000000000000e+00  127  1.677302173331019e-02  5.246106969348987e-01  5.175727448857748e-01  5.397084529256291e-01  2.620637522550573e-01  6.305103215909997e-01  7.188321002775178e-01  1.501715893307246e+00  1.472153096013141e+00  1.475545326218690e+00  7.659485406142259e+00 
 3.500000000000000e+00  135  1.104601772904390e-03  4.843892637093985e-01  4.824769220276912e-01  5.083307629410689e-01  2.548861898406445e-01  6.292488770399958e-01  7.162824434240669e-01  1.456361420346370e+00  1.445082679634968e+00  1.451559127390017e+00  7.429722288127124e+00 
 4.000000000000000e+00  135  1.104601772904390e-03  4.843892637093985e-01  4.824769220276912e-01  5.083307629410689e-01  2.548861898406445e-01  6.292488770399958e-01  7.162824434240669e-01  1.456361420346370e+00  1.445082679634968e+00  1.451559127390017e+00  7.429722288127124e+00 


==> Data/groundstateincrradiusoddp/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg1_incr_radius_l3_numenr1_smalleps.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  1373  8.714091918800815e-02  2.096280477333936e-01  2.074755437723552e-01  2.157146446267451e-01  2.154134076171546e-01  2.483340177666382e-01  3.075688779511747e-01  3.803897273301424e-01  3.959335898481324e-01  3.958695502978671e-01  2.663468326131607e+00 
 1.000000000000000e+00  1379  7.409353236724825e-02  2.019344382759205e-01  1.989292312975075e-01  2.062526504654816e-01  2.026881685288409e-01  2.317602704332682e-01  2.834620295353263e-01  3.803897273301518e-01  3.959335898430503e-01  3.958695503019074e-01  2.571313188378696e+00 
 1.500000000000000e+00  1401  5.251651288984860e-02  1.980795039055896e-01  1.944789976231460e-01  2.014811371662431e-01  1.736207695948853e-01  2.029477929911607e-01  2.564626892893513e-01  3.702898397733048e-01  3.834642557575312e-01  3.806913524959796e-01  2.414032851487036e+00 
 2.000000000000000e+00  1445  2.558426433797067e-02  1.969029939053231e-01  1.910929760030347e-01  1.970448426768154e-01  1.287258567105938e-01  1.830276053856554e-01  2.412222898014651e-01  3.680902420257421e-01  3.820144710724866e-01  3.795803265455184e-01  2.293285868464601e+00 
 2.500000000000000e+00  1513  6.972289904534357e-03  1.861362426119304e-01  1.810134699877648e-01  1.841775328020430e-01  1.174625536846592e-01  1.791490510933165e-01  2.391374199974807e-01  3.654873780097612e-01  3.800621358935330e-01  3.780245341770794e-01  2.217622608162095e+00 
 3.000000000000000e+00  1595  1.262916927651014e-03  1.763274138412814e-01  1.707349522397821e-01  1.735285215549967e-01  1.146463004524141e-01  1.761670699765148e-01  2.307710924935171e-01  3.610657762774507e-01  3.711920777978648e-01  3.683627077508027e-01  2.144058829312272e+00 
 3.500000000000000e+00  1675  2.652526884838746e-04  1.717300630942762e-01  1.667777822305183e-01  1.709099942178924e-01  1.104242294443232e-01  1.728088025292696e-01  2.272280813158032e-01  3.518475385270681e-01  3.635025163912546e-01  3.609578512795228e-01  2.096452111718413e+00 
 4.000000000000000e+00  1707  2.286829033439908e-04  1.714425410929676e-01  1.665135966308915e-01  1.707623154126585e-01  1.098953070080064e-01  1.721881771901415e-01  2.270049426033380e-01  3.501136982883559e-01  3.626273504824775e-01  3.600702812496315e-01  2.090846892861812e+00 


==> Data/groundstateincrradiusoddp/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg2_incr_radius_l2_numenr1_smalleps.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  270  4.066200672928044e-02  2.232066139817741e-01  2.187634351847842e-01  1.918272710042714e-01  1.130303045883889e-01  1.644637284023012e-01  2.476238350000286e-01  3.917202861422706e-01  3.968056558404651e-01  3.880380525950327e-01  2.376141189468591e+00 
 1.000000000000000e+00  271  4.008892072255832e-02  2.232066139817861e-01  2.187634351847931e-01  1.918272710042719e-01  1.112595190516719e-01  1.576963150722208e-01  2.338468415404615e-01  3.917202860048072e-01  3.968056558355162e-01  3.880380525953400e-01  2.353252910993426e+00 
 1.500000000000000e+00  271  4.008892072255832e-02  2.232066139817861e-01  2.187634351847931e-01  1.918272710042719e-01  1.112595190516719e-01  1.576963150722208e-01  2.338468415404615e-01  3.917202860048072e-01  3.968056558355162e-01  3.880380525953400e-01  2.353252910993426e+00 
 2.000000000000000e+00  275  2.858390227542351e-02  2.066901900325249e-01  2.085871159543382e-01  1.820369351848776e-01  1.012816634617826e-01  1.400148358277349e-01  2.053213885056717e-01  3.917202863208948e-01  3.968056558410411e-01  3.880380526188585e-01  2.249080026023144e+00 
 2.500000000000000e+00  281  1.756795031559300e-02  2.019196215976526e-01  2.029051361062644e-01  1.705216500179652e-01  8.908424799434433e-02  1.262988198991200e-01  1.988053439437425e-01  3.917202860052598e-01  3.966884603216534e-01  3.880380524177456e-01  2.183549568619338e+00 
 3.000000000000000e+00  289  5.284107684511818e-03  1.964121972943480e-01  1.963068419035632e-01  1.634694328851838e-01  7.917002900642078e-02  1.186957495639911e-01  1.973827023601813e-01  3.891833676319427e-01  3.966884602580985e-01  3.868669471483694e-01  2.129459835736608e+00 
 3.500000000000000e+00  297  3.267964392732470e-04  1.901265805789798e-01  1.897165699566741e-01  1.571881344515789e-01  7.804001871545774e-02  1.185409067648577e-01  1.973573562274136e-01  3.867391697758285e-01  3.931356410168525e-01  3.837204608994673e-01  2.094891634826379e+00 
 4.000000000000000e+00  297  3.267964392732470e-04  1.901265805789798e-01  1.897165699566741e-01  1.571881344515789e-01  7.804001871545774e-02  1.185409067648577e-01  1.973573562274136e-01  3.867391697758285e-01  3.931356410168525e-01  3.837204608994673e-01  2.094891634826379e+00 


==> Data/groundstateincrradiusoddp/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg2_incr_radius_l3_numenr1_smalleps.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  3431  3.625848044228608e-03  1.165370810911570e-02  1.084687865944822e-02  1.072049116021478e-02  1.326977996990619e-02  1.712400806394099e-02  2.306324439603946e-02  2.698915262956625e-02  2.710656394781319e-02  2.579692185370863e-02  1.701965968339820e-01 
 1.000000000000000e+00  3437  3.198007441170381e-03  1.165364517770318e-02  1.081720104227113e-02  1.062003306993242e-02  1.195100304552721e-02  1.541223417170778e-02  2.066190758124664e-02  2.698915263017598e-02  2.710656394725586e-02  2.579692185612847e-02  1.642066699631179e-01 
 1.500000000000000e+00  3459  2.186174445740097e-03  1.126866886811273e-02  1.047226891439657e-02  1.012271395145925e-02  1.039893548847148e-02  1.306201633933979e-02  1.704610764361059e-02  2.690209801399934e-02  2.694772937746670e-02  2.546318487284482e-02  1.538698979154383e-01 
 2.000000000000000e+00  3503  1.131615403010766e-03  1.078792247291593e-02  9.932390757509957e-03  9.681003630214846e-03  8.945423676185893e-03  1.129857319173722e-02  1.448761853202640e-02  2.641128204510634e-02  2.642512239527051e-02  2.498713994734558e-02  1.440880920513194e-01 
 2.500000000000000e+00  3571  4.282781285627202e-04  1.066363375321178e-02  9.606203208299302e-03  9.191047423973586e-03  8.181274370820280e-03  1.019592367856292e-02  1.329047398353556e-02  2.635078402140056e-02  2.636950441526631e-02  2.488145935125852e-02  1.391585823348898e-01 
 3.000000000000000e+00  3653  1.080389375300861e-04  1.024230586313424e-02  9.333120852712540e-03  8.968228560589431e-03  8.013062858713393e-03  1.002427566002995e-02  1.294133568913036e-02  2.628311465535571e-02  2.627710908009551e-02  2.479686407801385e-02  1.369874562353033e-01 
 3.500000000000000e+00  3733  2.043682083607834e-05  1.004190560532336e-02  9.160897585338112e-03  8.801993929873575e-03  7.980334283910206e-03  9.970272554427506e-03  1.277188966339882e-02  2.608625477106896e-02  2.608192806618082e-02  2.466089852146158e-02  1.355768118018190e-01 
 4.000000000000000e+00  3765  1.615732202608910e-05  1.002363429898834e-02  9.138797986703473e-03  8.789949180040502e-03  7.968610835138445e-03  9.949897568853228e-03  1.274902082622908e-02  2.604257072247407e-02  2.604578834521343e-02  2.461913863514376e-02  1.353435657208095e-01 


==> Data/groundstateincrradiusoddp/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg3_incr_radius_l2_numenr1_smalleps.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  540  9.848808628483585e-03  3.371958715095769e-02  2.873222994162061e-02  2.562953170434712e-02  3.975406791856040e-02  5.584589407665996e-02  8.200115807069164e-02  1.496912184166601e-01  1.336110019597307e-01  1.207703964574964e-01  6.796038943252078e-01 
 1.000000000000000e+00  541  7.144007597200019e-03  3.371958715062862e-02  2.873222994062674e-02  2.562953170445148e-02  3.561126472489207e-02  4.832820346819222e-02  6.818602202322666e-02  1.496912184141355e-01  1.336110019575738e-01  1.207703964628708e-01  6.514234634437983e-01 
 1.500000000000000e+00  541  7.144007597200019e-03  3.371958715062862e-02  2.873222994062674e-02  2.562953170445148e-02  3.561126472489207e-02  4.832820346819222e-02  6.818602202322666e-02  1.496912184141355e-01  1.336110019575738e-01  1.207703964628708e-01  6.514234634437983e-01 
 2.000000000000000e+00  545  4.504523871075694e-03  3.371958720965207e-02  2.805988468918841e-02  2.509593041363178e-02  3.206960314069773e-02  4.188065351364667e-02  5.812718563854746e-02  1.496912184719856e-01  1.336110019834673e-01  1.207703963949838e-01  6.275299853268734e-01 
 2.500000000000000e+00  551  2.494847213750706e-03  3.286043003090411e-02  2.689189730905506e-02  2.389476231529564e-02  2.977599977128298e-02  3.824691072945674e-02  5.414614680167951e-02  1.496912184450525e-01  1.289916496097847e-01  1.207703963962810e-01  6.077642586225380e-01 
 3.000000000000000e+00  559  9.752521874912823e-04  3.159541878046923e-02  2.617971734558910e-02  2.294753795450655e-02  2.792456315562974e-02  3.547258496664396e-02  5.317851748419944e-02  1.474749907513160e-01  1.289916495381873e-01  1.173344301468933e-01  5.920746623109210e-01 
 3.500000000000000e+00  567  7.147429342779787e-05  3.100922287890251e-02  2.530611924459070e-02  2.191485689968165e-02  2.736665607929956e-02  3.492077574384966e-02  5.273188073673696e-02  1.474333569109803e-01  1.283012223071354e-01  1.171221503922832e-01  5.861777154868832e-01 
 4.000000000000000e+00  567  7.147429342779787e-05  3.100922287890251e-02  2.530611924459070e-02  2.191485689968165e-02  2.736665607929956e-02  3.492077574384966e-02  5.273188073673696e-02  1.474333569109803e-01  1.283012223071354e-01  1.171221503922832e-01  5.861777154868832e-01 


==> Data/groundstateincrradiusoddp/Abs_Errors_Harmonic_Oscillator_Consistent_enriched_poldeg3_incr_radius_l3_numenr1_smalleps.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  6861  1.088433122415911e-04  4.868669796929126e-04  4.360903225526513e-04  4.135497395845178e-04  5.466219127328031e-04  7.681106942136751e-04  1.139879343877936e-03  1.347660598499001e-03  1.309994755324784e-03  1.198805933870339e-03  7.756423592585548e-03 
 1.000000000000000e+00  6867  9.673848777747018e-05  4.703318041534565e-04  4.131071520943053e-04  3.875179109029681e-04  5.182746434075902e-04  7.153936784103365e-04  1.041850871037475e-03  1.347660598824074e-03  1.309994755263499e-03  1.198805933717573e-03  7.499675835589414e-03 
 1.500000000000000e+00  6889  7.517669247025793e-05  4.646418949953990e-04  4.074905831799036e-04  3.836287747276401e-04  4.553952663806093e-04  6.185439386143798e-04  8.877291450017921e-04  1.346234829763482e-03  1.304020000642669e-03  1.177472081404396e-03  7.120333207179641e-03 
 2.000000000000000e+00  6933  3.946119751696564e-05  4.464746420067556e-04  3.912380693535944e-04  3.675130187126285e-04  3.838222996548346e-04  5.150109245253276e-04  7.143871592338868e-04  1.343076123851983e-03  1.300762845682701e-03  1.171720244561136e-03  6.673466525100480e-03 
 2.500000000000000e+00  7001  1.614246909653616e-05  4.351645026705597e-04  3.799705004543519e-04  3.523837147492159e-04  3.559511600008669e-04  4.605516861415637e-04  6.386086906124966e-04  1.329502016833128e-03  1.287651008587964e-03  1.162724830768624e-03  6.418650579913532e-03 
 3.000000000000000e+00  7083  5.344157462117138e-06  4.314384111996361e-04  3.747128548381440e-04  3.482133874048721e-04  3.416964298939007e-04  4.459443222071258e-04  6.138518766585221e-04  1.328573780979170e-03  1.285359626324478e-03  1.159833408797439e-03  6.334968255760742e-03 
 3.500000000000000e+00  7163  1.486965657715444e-06  4.271051979305440e-04  3.723292167872039e-04  3.464576706981859e-04  3.391995177297602e-04  4.427380242013612e-04  6.087537033145907e-04  1.327458266926929e-03  1.283761468853228e-03  1.158892303393166e-03  6.308182335491352e-03 
 4.000000000000000e+00  7195  1.139663174276606e-06  4.264697196125766e-04  3.717497021189509e-04  3.457505284591988e-04  3.390591425875833e-04  4.423114660379035e-04  6.076914244803611e-04  1.326497039990215e-03  1.282898514635811e-03  1.158282513320508e-03  6.301849714418495e-03 


==> Data/groundstateincrradiusoddplumped/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_incr_radius_l2_numenr1.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  108  6.292908872814629e-01  1.012149900883923e+00  1.095973192796597e+00  1.237287478984318e+00  1.436469022797870e+00  1.493096076262563e+00  1.839757018577331e+00  3.138970184786726e+00  3.315490488137987e+00  3.370303559463436e+00  1.856878780997221e+01 
 5.000000000000000e-01  109  5.128292507219874e-01  1.012149900883914e+00  1.095973192796587e+00  1.237287478984323e+00  1.127378626055361e+00  1.352385857132209e+00  1.465888337981144e+00  3.138970184786739e+00  3.315490488137984e+00  3.316923807831312e+00  1.757527712531156e+01 
 1.000000000000000e+00  109  5.128292507219874e-01  1.012149900883914e+00  1.095973192796587e+00  1.237287478984323e+00  1.127378626055361e+00  1.352385857132209e+00  1.465888337981144e+00  3.138970184786739e+00  3.315490488137984e+00  3.316923807831312e+00  1.757527712531156e+01 
 1.500000000000000e+00  109  5.128292507219874e-01  1.012149900883914e+00  1.095973192796587e+00  1.237287478984323e+00  1.127378626055361e+00  1.352385857132209e+00  1.465888337981144e+00  3.138970184786739e+00  3.315490488137984e+00  3.316923807831312e+00  1.757527712531156e+01 
 2.000000000000000e+00  113  3.276589980584195e-01  1.012149900883926e+00  1.091239535079546e+00  1.225526198163835e+00  5.977557649725544e-01  1.341403427297633e+00  1.453315592177334e+00  3.138970184786724e+00  3.217725802991818e+00  3.205792208640308e+00  1.661153761305210e+01 
 2.500000000000000e+00  119  1.702826227772745e-01  1.010130780888383e+00  1.064723115264764e+00  1.108876775429193e+00  4.714984602307077e-01  1.340523212074709e+00  1.434334091658171e+00  3.081186846775464e+00  3.050191304998414e+00  3.088037084786732e+00  1.581978429488382e+01 
 3.000000000000000e+00  127  4.200338026249728e-02  9.615734635405842e-01  1.029582712613388e+00  1.057915877684561e+00  4.275484486659828e-01  1.322125998292967e+00  1.430567350796689e+00  2.874177071858069e+00  2.843218007521509e+00  2.922458313287450e+00  1.491117062452370e+01 
 3.500000000000000e+00  135  1.650379661972456e-03  9.187314525686654e-01  9.850445587900212e-01  1.056232683429183e+00  3.845934968948446e-01  1.322119661899168e+00  1.429922601685713e+00  2.723639479368972e+00  2.752907508076510e+00  2.779369964735544e+00  1.435421178711059e+01 
 4.000000000000000e+00  135  1.650379661972456e-03  9.187314525686654e-01  9.850445587900212e-01  1.056232683429183e+00  3.845934968948446e-01  1.322119661899168e+00  1.429922601685713e+00  2.723639479368972e+00  2.752907508076510e+00  2.779369964735544e+00  1.435421178711059e+01 


==> Data/groundstateincrradiusoddplumped/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg1_incr_radius_l3_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  1372  2.096819222697803e-01  4.782006194521951e-01  4.973895028132072e-01  5.441898835970904e-01  4.547921180579531e-01  4.758786886772324e-01  7.067317301127094e-01  1.084750069429260e+00  1.177148329269821e+00  1.226267779986466e+00  6.855030643665714e+00 
 5.000000000000000e-01  1373  2.065008456452659e-01  4.782006194522195e-01  4.973895028131863e-01  5.441898835970731e-01  4.542696710957537e-01  4.749845967305530e-01  6.906848634147833e-01  1.084750069429300e+00  1.177148329269813e+00  1.226267779986464e+00  6.834386161434409e+00 
 1.000000000000000e+00  1379  1.945296471665519e-01  4.743310911349785e-01  4.929229892693208e-01  5.390545801725364e-01  4.494853526794098e-01  4.674902796244846e-01  6.406394179279298e-01  1.084750069429374e+00  1.177148329269853e+00  1.226267779986491e+00  6.746619536660923e+00 
 1.500000000000000e+00  1401  1.327228347212890e-01  4.730298613307222e-01  4.905401052319123e-01  5.367278812484617e-01  3.794969730820816e-01  3.951533759925616e-01  4.530150986359831e-01  1.070595254071713e+00  1.160350699174368e+00  1.206287781773266e+00  6.297919865262358e+00 
 2.000000000000000e+00  1445  6.222891846382361e-02  4.667072147350679e-01  4.753687484582430e-01  5.203047235087794e-01  1.996961375946711e-01  3.679204003079710e-01  4.262215988748870e-01  1.052158344853630e+00  1.143492566690906e+00  1.191399362518321e+00  5.905498016006298e+00 
 2.500000000000000e+00  1513  1.383571872163847e-02  4.290165843793736e-01  4.464110595269184e-01  4.681308023167792e-01  1.616067991456878e-01  3.621059677326195e-01  4.242664076083216e-01  1.036432403157241e+00  1.125525084174857e+00  1.173214808296369e+00  5.640545635059802e+00 
 3.000000000000000e+00  1595  2.642344227117954e-03  3.980359795414334e-01  4.002428123289965e-01  4.245209936729570e-01  1.565323804416843e-01  3.544186882119051e-01  4.052084363472295e-01  1.020808932324157e+00  1.088519151060007e+00  1.124171832598518e+00  5.375101550754003e+00 
 3.500000000000000e+00  1675  3.907443408326383e-04  3.727490368369741e-01  3.816172792241015e-01  4.139774265969041e-01  1.476445599843799e-01  3.483468359477686e-01  3.914336497618613e-01  9.680885184342225e-01  1.037181308681792e+00  1.074153273439837e+00  5.135582633248674e+00 
 4.000000000000000e+00  1707  3.123557026716295e-04  3.710501342322314e-01  3.799878317008298e-01  4.131200330392129e-01  1.462942712948498e-01  3.472436632410112e-01  3.906603414529277e-01  9.498280869613041e-01  1.030121313603587e+00  1.067423870667096e+00  5.096041901895717e+00 


==> Data/groundstateincrradiusoddplumped/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_incr_radius_l2_numenr1.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  270  1.256471347647226e-01  3.709971443950937e-01  3.664511765161937e-01  3.775254809584299e-01  2.959311827604179e-01  3.673867077156761e-01  5.371386266342961e-01  5.709774712222897e-01  6.505160493124662e-01  6.824876521407512e-01  4.345058626420332e+00 
 5.000000000000000e-01  271  1.171019008579555e-01  3.709971443950946e-01  3.664511765161937e-01  3.775254809584112e-01  2.912915931412461e-01  3.514113847242410e-01  4.559384551126131e-01  5.709774712222897e-01  6.505160493124840e-01  6.824876521407575e-01  4.234698308381283e+00 
 1.000000000000000e+00  271  1.171019008579555e-01  3.709971443950946e-01  3.664511765161937e-01  3.775254809584112e-01  2.912915931412461e-01  3.514113847242410e-01  4.559384551126131e-01  5.709774712222897e-01  6.505160493124840e-01  6.824876521407575e-01  4.234698308381283e+00 
 1.500000000000000e+00  271  1.171019008579555e-01  3.709971443950946e-01  3.664511765161937e-01  3.775254809584112e-01  2.912915931412461e-01  3.514113847242410e-01  4.559384551126131e-01  5.709774712222897e-01  6.505160493124840e-01  6.824876521407575e-01  4.234698308381283e+00 
 2.000000000000000e+00  275  7.456799836338002e-02  3.689604961317481e-01  3.567905443951007e-01  3.626991397739885e-01  2.489136184098926e-01  2.856879336516278e-01  3.581697438739218e-01  5.709774712222853e-01  6.505160493124547e-01  6.824876521407521e-01  3.959770647275150e+00 
 2.500000000000000e+00  281  4.026409192281366e-02  3.627907332858977e-01  3.513913312120289e-01  3.592377312582080e-01  1.868715711423099e-01  2.537637214014690e-01  3.508012051350859e-01  5.709774712222853e-01  6.505160493124564e-01  6.823613689272578e-01  3.808975274819808e+00 
 3.000000000000000e+00  289  1.195487018416763e-02  3.576479185903154e-01  3.488915560383061e-01  3.559877312906092e-01  1.453699947263156e-01  2.440546397773091e-01  3.475588552587201e-01  5.706740791796454e-01  6.504920895812076e-01  6.823613689272623e-01  3.714993103553851e+00 
 3.500000000000000e+00  297  4.648781652267786e-04  3.466379816565484e-01  3.384753323627465e-01  3.445773280921762e-01  1.399516795415461e-01  2.437810044318502e-01  3.475564025476037e-01  5.692561057063426e-01  6.483063085403917e-01  6.792121155706514e-01  3.658219136615081e+00 
 4.000000000000000e+00  297  4.648781652267786e-04  3.466379816565484e-01  3.384753323627465e-01  3.445773280921762e-01  1.399516795415461e-01  2.437810044318502e-01  3.475564025476037e-01  5.692561057063426e-01  6.483063085403917e-01  6.792121155706514e-01  3.658219136615081e+00 


==> Data/groundstateincrradiusoddplumped/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg2_incr_radius_l3_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  3430  9.418944399404161e-03  2.957329430711164e-02  2.845109421635428e-02  2.922877675954316e-02  3.197280309763517e-02  4.032864231112399e-02  5.562409487123343e-02  7.472250694464666e-02  7.794868586770765e-02  7.639497107132343e-02  4.536638138460773e-01 
 5.000000000000000e-01  3431  9.402663220679841e-03  2.957329430722178e-02  2.845109421632985e-02  2.922877675955249e-02  3.193521867747640e-02  4.027132887442875e-02  5.551488788250047e-02  7.472250694459914e-02  7.794868586771608e-02  7.639497107131143e-02  4.534434278218136e-01 
 1.000000000000000e+00  3437  8.438646361522251e-03  2.955471748351712e-02  2.834863930501186e-02  2.898624479867618e-02  2.974037562411791e-02  3.745298740791903e-02  5.030355690328037e-02  7.472250694463023e-02  7.794868586766990e-02  7.639497107129101e-02  4.418913317676321e-01 
 1.500000000000000e+00  3459  5.813596047651304e-03  2.916276786904026e-02  2.801357638394730e-02  2.832897179453697e-02  2.548721209166160e-02  3.125516578318877e-02  4.032805119247307e-02  7.444323220824556e-02  7.743450366238802e-02  7.539667613486234e-02  4.156637531679976e-01 
 2.000000000000000e+00  3503  3.105151295064168e-03  2.847774819071125e-02  2.685119409060999e-02  2.732920394192595e-02  2.045397140461302e-02  2.531692488728821e-02  3.272240664507908e-02  7.388502646865369e-02  7.682036878560794e-02  7.473856608267937e-02  3.897005617922318e-01 
 2.500000000000000e+00  3571  1.069668062038120e-03  2.762952422199616e-02  2.589715089043931e-02  2.559763130126580e-02  1.728920934665990e-02  2.169596680599239e-02  2.965459875140120e-02  7.356977964125111e-02  7.642037884042630e-02  7.415063436557290e-02  3.729745422270412e-01 
 3.000000000000000e+00  3653  2.565653326513928e-04  2.624786646538535e-02  2.453678846918983e-02  2.450297600837281e-02  1.664006937060991e-02  2.086996614971737e-02  2.827034646007132e-02  7.317434879224871e-02  7.574497269451319e-02  7.333159976766623e-02  3.635754995104250e-01 
 3.500000000000000e+00  3733  4.095939735604404e-05  2.542833435846648e-02  2.391612368414897e-02  2.403708554770745e-02  1.652754654976984e-02  2.054384993194125e-02  2.712801177550439e-02  7.206809382095658e-02  7.456595905816688e-02  7.229573848253379e-02  3.565517026065486e-01 
 4.000000000000000e+00  3765  3.085853886486412e-05  2.536109605108106e-02  2.385191831388278e-02  2.399918744209950e-02  1.650611788950851e-02  2.048981757412438e-02  2.704190478841895e-02  7.167073746873154e-02  7.433606304385920e-02  7.204379084186829e-02  3.553314919524375e-01 


==> Data/groundstateincrradiusoddplumped/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_incr_radius_l2_numenr1.dat <==
           r            dof           e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  540  2.454887992518651e-02  6.295797543765191e-02  5.858851876952009e-02  5.933328540460847e-02  8.563018060114258e-02  1.044756121867851e-01  1.651980308574066e-01  2.185333261134876e-01  2.155495416541977e-01  2.061288336026932e-01  1.200944184552679e+00 
 5.000000000000000e-01  541  1.843303647278027e-02  6.295797543767723e-02  5.858851876953031e-02  5.933328540462890e-02  7.874547479453620e-02  9.486985493227218e-02  1.259802136418378e-01  2.185333261135103e-01  2.155495416542075e-01  2.061288336026763e-01  1.139120060823657e+00 
 1.000000000000000e+00  541  1.843303647278027e-02  6.295797543767723e-02  5.858851876953031e-02  5.933328540462890e-02  7.874547479453620e-02  9.486985493227218e-02  1.259802136418378e-01  2.185333261135103e-01  2.155495416542075e-01  2.061288336026763e-01  1.139120060823657e+00 
 1.500000000000000e+00  541  1.843303647278027e-02  6.295797543767723e-02  5.858851876953031e-02  5.933328540462890e-02  7.874547479453620e-02  9.486985493227218e-02  1.259802136418378e-01  2.185333261135103e-01  2.155495416542075e-01  2.061288336026763e-01  1.139120060823657e+00 
 2.000000000000000e+00  545  1.188250750342590e-02  6.295797543767634e-02  5.825936629782147e-02  5.919380613451386e-02  6.847325854724318e-02  8.124697193179298e-02  9.810232230359883e-02  2.185333261134774e-01  2.155495416541910e-01  2.061288336026923e-01  1.080327909526432e+00 
 2.500000000000000e+00  551  6.294713050905010e-03  6.218910410721845e-02  5.647460522447600e-02  5.734383951227473e-02  5.933910315907687e-02  7.120561274371928e-02  8.404896725460542e-02  2.185333261134863e-01  2.155495416541808e-01  2.054403461933871e-01  1.036419159013327e+00 
 3.000000000000000e+00  559  1.989218341584165e-03  6.017846954844774e-02  5.563612046988808e-02  5.599911133015301e-02  4.959797458447524e-02  6.212892796285940e-02  8.222380098516213e-02  2.183893482865442e-01  2.151452525702093e-01  2.054403461934005e-01  1.006728570272720e+00 
 3.500000000000000e+00  567  9.976033405911799e-05  5.911035206798587e-02  5.464432655122309e-02  5.501485315826127e-02  4.636732162655566e-02  6.065824913283047e-02  8.143447057266062e-02  2.183782221838380e-01  2.151285722757010e-01  2.054152005542811e-01  9.962513284573902e-01 
 4.000000000000000e+00  567  9.976033405911799e-05  5.911035206798587e-02  5.464432655122309e-02  5.501485315826127e-02  4.636732162655566e-02  6.065824913283047e-02  8.143447057266062e-02  2.183782221838380e-01  2.151285722757010e-01  2.054152005542811e-01  9.962513284573902e-01 


==> Data/groundstateincrradiusoddplumped/Abs_Errors_Harmonic_Oscillator_Lumped_enriched_poldeg3_incr_radius_l3_numenr1.dat <==
           r            dof            e_0                    e_1                    e_2                    e_3                    e_4                    e_5                    e_6                    e_7                    e_8                    e_9                   e_sum         
 0.000000000000000e+00  6860  2.559867055063059e-04  1.050527939193024e-03  9.699893026606787e-04  9.582759687818410e-04  1.279925354781497e-03  1.714967840613202e-03  2.372925375684787e-03  3.283925622917572e-03  3.316500833653979e-03  3.115933769691548e-03  1.831895871347911e-02 
 5.000000000000000e-01  6861  2.468913925435245e-04  1.050527939137513e-03  9.699893026455797e-04  9.582759687729592e-04  1.250721279525191e-03  1.672566077326021e-03  2.309351131444703e-03  3.283925622891370e-03  3.316500833675740e-03  3.115933769686219e-03  1.817468331764971e-02 
 1.000000000000000e+00  6867  2.320395816564069e-04  1.027215986326269e-03  9.434237184859917e-04  9.306318465225338e-04  1.210618042370992e-03  1.606542067232652e-03  2.201585650880133e-03  3.283925622891370e-03  3.316500833659308e-03  3.115933769697321e-03  1.786841711972187e-02 
 1.500000000000000e+00  6889  1.643189362416919e-04  1.016289529016667e-03  9.373852149234807e-04  9.244017507490376e-04  9.790245318703761e-04  1.303961316036162e-03  1.777402843294862e-03  3.277351836350917e-03  3.298773896182272e-03  3.067966436301361e-03  1.674687629096638e-02 
 2.000000000000000e+00  6933  8.783334528783548e-05  9.838447086938373e-04  9.007631194548615e-04  8.861032587432760e-04  7.898088410285276e-04  1.051685851308104e-03  1.370383263398001e-03  3.268389106890091e-03  3.286196091368154e-03  3.033888305201682e-03  1.565889589137370e-02 
 2.500000000000000e+00  7001  3.532474348788561e-05  9.632285279583819e-04  8.739339365728682e-04  8.364090869079632e-04  6.868335877516785e-04  8.855291713438795e-04  1.163641007676741e-03  3.246076092314087e-03  3.260350141055302e-03  3.016046193767608e-03  1.496737248883306e-02 
 3.000000000000000e+00  7083  1.204574948521220e-05  9.366681565103896e-04  8.426814901034696e-04  8.170677007335314e-04  6.467235497344959e-04  8.430040313283094e-04  1.098584632267752e-03  3.241295257922605e-03  3.251476474944059e-03  3.000493399205606e-03  1.469004044222899e-02 
 3.500000000000000e+00  7163  3.192746478974939e-06  9.149493988136470e-04  8.288351052394560e-04  8.071452464806228e-04  6.355031490090646e-04  8.320268794337338e-04  1.083977956485960e-03  3.226631655130596e-03  3.235705141555023e-03  2.988187029957512e-03  1.455615430858259e-02 
 4.000000000000000e+00  7195  2.502354984112998e-06  9.117585024616126e-04  8.258991846039621e-04  8.051233342110109e-04  6.349781624761519e-04  8.306159237636557e-04  1.080645425092452e-03  3.216177734591597e-03  3.229832726524773e-03  2.982871733804959e-03  1.452040508251073e-02 


==> Data/gswithoutenrich/Abs_errors_Harmonic_Oscillator_Consistent_poldeg1.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  256   2.166926758349683e-01            -            4.676033297506472e-01            -            4.743233641352984e-01            -            5.040224272535787e-01            -            4.458613919789540e-01            -            4.599791953521768e-01            -            5.839438418076695e-01            -            7.969206602251262e-01            -            8.451006231315952e-01            -            8.844025194526992e-01            -            5.678850028922710e+00            -           
 2048   7.380537678721644e-02  5.179508548792139e-01  1.700417761428650e-01  4.864653231924803e-01  1.672599848483336e-01  5.012595322635018e-01  1.727782526611130e-01  5.148554303388699e-01  1.800675474841031e-01  4.360190276723206e-01  2.115547287838617e-01  3.735125587563580e-01  2.673608862109851e-01  3.756804034849093e-01  3.086003568535021e-01  4.562321231468242e-01  3.196633375860505e-01  4.675232794355735e-01  3.180715629424578e-01  4.917839136568492e-01  2.189203810300487e+00  4.583975132974616e-01 
 16384  2.075171553290378e-02  6.101651045112716e-01  5.070321787297027e-02  5.819133393007155e-01  4.894950779263052e-02  5.909086930888910e-01  4.950822025095203e-02  6.010605488440426e-01  5.580452770784605e-02  5.633613703501632e-01  6.818550224864417e-02  5.444980019880430e-01  8.642972777514268e-02  5.430629660787788e-01  9.243843828595866e-02  5.797249796246897e-01  9.421212767721165e-02  5.875228662278752e-01  9.238175386379588e-02  5.945571843397830e-01  6.593647390080548e-01  5.770858765995760e-01 


==> Data/gswithoutenrich/Abs_errors_Harmonic_Oscillator_Consistent_poldeg2.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  640   3.263369860218535e-02            -            5.834775296690253e-02            -            6.259191730500646e-02            -            6.857653900528371e-02            -            1.197114820219003e-01            -            1.712389343676852e-01            -            1.969045296540464e-01            -            1.631090881264412e-01            -            1.296681820637291e-01            -            1.368286867318771e-01            -            1.139610810845053e+00            -           
 5120   2.208679598733276e-03  1.295035484100481e+00  7.095634204670631e-03  1.013224518231321e+00  6.637501172021665e-03  1.079088084524777e+00  6.575317074504650e-03  1.127527574627369e+00  8.163960279931270e-03  1.291382853423807e+00  1.053152646535471e-02  1.341074766093005e+00  1.422560559062891e-02  1.263644774895029e+00  1.686719807088544e-02  1.091181642031530e+00  1.691554094613457e-02  9.794677652347102e-01  1.606730551255531e-02  1.030056938276201e+00  1.052882689154160e-01  1.145374868561243e+00 
 40960  1.533441739438590e-04  1.282779629965604e+00  5.055030291480911e-04  1.270379998368786e+00  4.741374572820867e-04  1.269087644595777e+00  4.699760663182673e-04  1.268800423853556e+00  5.893599467867716e-04  1.264016080220902e+00  7.632374729782399e-04  1.262146247799849e+00  1.013953935145029e-03  1.270142018016421e+00  1.279216608101930e-03  1.240295952526288e+00  1.274578176706509e-03  1.243419181586317e+00  1.197152406458013e-03  1.248816424784230e+00  7.720459272864133e-03  1.256504739700897e+00 


==> Data/gswithoutenrich/Abs_errors_Harmonic_Oscillator_Consistent_poldeg3.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
 1280   2.958550386871872e-03            -            1.008562976251426e-02            -            9.265350315750709e-03            -            9.133578506909323e-03            -            1.572708566180481e-02            -            2.183572294412750e-02            -            3.115055323777938e-02            -            2.081071456151484e-02            -            2.071810603345492e-02            -            2.024611964208090e-02            -            1.619314110528052e-01            -           
 10240  5.562520252122560e-05  1.911002657316005e+00  2.278133304707275e-04  1.822768397341923e+00  2.042588458897043e-04  1.834458353491254e+00  1.940780984690527e-04  1.852156996236850e+00  2.684661094147778e-04  1.957455855634739e+00  3.765677778950760e-04  1.952545643337086e+00  5.500972941283599e-04  1.941142389721811e+00  6.386048789925880e-04  1.675419705717781e+00  6.200778533083096e-04  1.687432983425478e+00  5.684590826873226e-04  1.718148369892468e+00  3.704048473775146e-03  1.816712024706783e+00 
 81920  9.424660185608502e-07  1.961051423885595e+00  4.095087789313112e-06  1.932604659381903e+00  3.717499484690023e-06  1.926640735454654e+00  3.535824548261957e-06  1.926148940646025e+00  4.953459666889870e-06  1.920053220532490e+00  6.905387731848123e-06  1.923014441252954e+00  9.915044428598918e-06  1.931307919742282e+00  1.208510229266935e-05  1.907873995165532e+00  1.162381605235296e-05  1.912431226831921e+00  1.065141560596672e-05  1.912646473895251e+00  6.842510361337872e-05  1.919477818136091e+00 


==> Data/gswithoutenrichlumped/Abs_errors_Harmonic_Oscillator_Lumped_poldeg1.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  256   4.123853723343391e-01            -            9.770001321574706e-01            -            1.001289604658321e+00            -            1.080532840590638e+00            -            7.984632759069448e-01            -            7.146082718486464e-01            -            1.173644687766101e+00            -            2.249458509572319e+00            -            2.438736142499278e+00            -            2.601362542115331e+00            -            1.344748137944939e+01            -           
 2048   1.731936778042931e-01  4.172022975116332e-01  3.992368580800427e-01  4.303712796626511e-01  4.132708201079218e-01  4.255666332804374e-01  4.506529036625686e-01  4.205514430588221e-01  3.817243978792719e-01  3.548982184662148e-01  4.057844365922336e-01  2.721463601776833e-01  5.934189899990221e-01  3.279575696549632e-01  8.939999440153015e-01  4.437437036705991e-01  9.671193506167666e-01  4.447892762240455e-01  1.001717612212286e+00  4.589305371115226e-01  5.680118990969703e+00  4.144476445128396e-01 
 16384  5.542966603676813e-02  5.478853489663761e-01  1.340086705026216e-01  5.249728569200681e-01  1.362626036447154e-01  5.335659413837367e-01  1.462129939537808e-01  5.413150523336017e-01  1.347584686976329e-01  5.007184864486803e-01  1.507528675896856e-01  4.761760293904141e-01  2.016273860554656e-01  5.191198296408064e-01  2.932560396108874e-01  5.360379733951565e-01  3.117233559369192e-01  5.444758960287256e-01  3.155240853909320e-01  5.555512743106316e-01  1.879556137419410e+00  5.318430490166099e-01 


==> Data/gswithoutenrichlumped/Abs_errors_Harmonic_Oscillator_Lumped_poldeg2.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
  640   5.963853188006873e-02            -            1.633165685334244e-01            -            1.591955999367594e-01            -            1.652549389018558e-01            -            1.683808076899473e-01            -            2.203857114683152e-01            -            3.039360109134819e-01            -            4.031804576716298e-01            -            4.251249119901233e-01            -            4.228189308715904e-01            -            2.491232469857195e+00            -           
 5120   5.810396599868595e-03  1.119845399077342e+00  1.848094813398315e-02  1.047853493841106e+00  1.775235448812884e-02  1.054906058251091e+00  1.822085949308461e-02  1.060343490196428e+00  2.031813603943133e-02  1.016962581625701e+00  2.560687897511027e-02  1.035142453721041e+00  3.488687603031604e-02  1.041003765643727e+00  4.751447708604850e-02  1.028328885079171e+00  4.945432567591990e-02  1.034572726951316e+00  4.825334921580371e-02  1.043779661662951e+00  2.862986017376983e-01  1.040422374597216e+00 
 40960  4.131125948492187e-04  1.271343230171889e+00  1.355429977426770e-03  1.256405428079441e+00  1.296119749937485e-03  1.258579819908887e+00  1.327445426616780e-03  1.259622185995068e+00  1.544315216236658e-03  1.239242965069731e+00  1.941565739258078e-03  1.240412987815759e+00  2.566797594144354e-03  1.254880991655581e+00  3.648828131221471e-03  1.234287349662925e+00  3.771979899045874e-03  1.237567607767278e+00  3.637883664578290e-03  1.243152589590485e+00  2.150347799331342e-02  1.244959565880935e+00 


==> Data/gswithoutenrichlumped/Abs_errors_Harmonic_Oscillator_Lumped_poldeg3.dat <==
  dof            e_0                    r_0                    e_1                    r_1                    e_2                    r_2                    e_3                    r_3                    e_4                    r_4                    e_5                    r_5                    e_6                    r_6                    e_7                    r_7                    e_8                    r_8                    e_9                    r_9                   e_sum                  r_sum         
 1280   5.668724863668428e-03            -            1.897221520556158e-02            -            1.801052115970947e-02            -            1.832258531676745e-02            -            2.502278374752764e-02            -            3.354200813483521e-02            -            4.819019535167435e-02            -            5.976939813402149e-02            -            5.892149573437200e-02            -            5.553853442808121e-02            -            3.419584620762208e-01            -           
 10240  1.189487134818368e-04  1.858204225096917e+00  4.916519603876957e-04  1.756702310912072e+00  4.538729673009279e-04  1.770135851396947e+00  4.483670046937505e-04  1.784266385883303e+00  6.008356603364184e-04  1.793376014922171e+00  8.071178901603027e-04  1.792348613630915e+00  1.122530420771817e-03  1.807971067178889e+00  1.549865767308312e-03  1.756397279959315e+00  1.565950817763451e-03  1.744561082202418e+00  1.472035808707250e-03  1.745868145125353e+00  8.631177010911983e-03  1.769373323681866e+00 
 81920  1.990870076795659e-06  1.966932261083392e+00  8.594774051573495e-06  1.946011290695444e+00  7.912302010026906e-06  1.947349086419455e+00  7.806174040059233e-06  1.947973558561356e+00  1.051995333067879e-05  1.945256743848008e+00  1.422026972663915e-05  1.942252892806038e+00  2.006408626264999e-05  1.935331758878243e+00  2.742966486568577e-05  1.940087488150721e+00  2.777542722975923e-05  1.939028663100614e+00  2.610983361028829e-05  1.939025230906707e+00  1.524233552032683e-04  1.941133808748271e+00 

